Probabilistic 5G Indoor Positioning Proof of Concept with Outlier Rejection

The continuously increasing bandwidth and antenna aperture available in wireless networks laid the foundation for developing competitive positioning solutions relying on communications standards and hardware. However, poor propagation conditions such as non-line of sight (NLOS) and rich multipath still pose many challenges due to outlier measurements that significantly degrade the positioning performance. In this work, we introduce an iterative positioning method that reweights the time of arrival (ToA) and angle of arrival (AoA) measurements originating from multiple locators in order to efficiently remove outliers. In contrast to existing approaches that typically rely on a single locator to set the time reference for the time difference of arrival (TDoA) measurements corresponding to the remaining locators, and whose measurements may be unreliable, the proposed iterative approach does not rely on a reference locator only. The resulting robust position estimate is then used to initialize a computationally efficient gradient search to perform maximum likelihood position estimation. Our proposal is validated with an experimental setup at 3.75 GHz with 5G numerology in an indoor factory scenario, achieving an error of less than 50 cm in 95% of the measurements. To the best of our knowledge, this paper describes the first proof of concept for 5G-based joint ToA and AoA localization.

==> data/aoa.txt <==
0,0.0122655592518468
0.0011454753722795,0.0321920103750678
0.00229095074455899,0.0347689300972698
0.00343642611683849,0.0372521766461975
0.00458190148911798,0.0386868127798723
0.00572737686139748,0.0391389565616299
0.00687285223367698,0.0399488740122777
0.00801832760595647,0.0405737168802605
0.00916380297823597,0.0411378424013029
0.0103092783505155,0.0415756651470594
0.011454753722795,0.0418990746392999
0.0126002290950745,0.0423482657414489
0.013745704467354,0.0425930283943512
0.0148911798396334,0.0428651080899796
0.0160366552119129,0.0431847733458432
0.0171821305841924,0.0434503255254122
0.0183276059564719,0.0436306175351872
0.0194730813287514,0.0438693226717524
0.0206185567010309,0.0441774247901044
0.0217640320733104,0.0443078695867972
0.0229095074455899,0.044471294825486
0.0240549828178694,0.044615414510554
0.0252004581901489,0.0447521877138036
0.0263459335624284,0.0450833882797934
0.0274914089347079,0.0452635680918896
0.0286368843069874,0.0454667060826474
0.0297823596792669,0.0456178084771247
0.0309278350515464,0.0456883434911329
0.0320733104238259,0.0459964234824647
0.0332187857961054,0.0461380814207956
0.0343642611683849,0.0462951618901657
0.0355097365406644,0.046519211137499
0.0366552119129439,0.0467383866904512
0.0378006872852234,0.0469029562402094
0.0389461626575029,0.0471149244443137
0.0400916380297824,0.0473733299440621
0.0412371134020619,0.0475131252125373
0.0423825887743414,0.0478273643305287
0.0435280641466208,0.0480521244450315
0.0446735395189003,0.0482399341522042
0.0458190148911798,0.0486401496963917
0.0469644902634593,0.0488347113315831
0.0481099656357388,0.0490381239773259
0.0492554410080183,0.0491924507033941
0.0504009163802978,0.0494082138604599
0.0515463917525773,0.049582200576657
0.0526918671248568,0.0498673499040474
0.0538373424971363,0.0500636287668819
0.0549828178694158,0.0503082920641559
0.0561282932416953,0.0507356288421947
0.0572737686139748,0.0512361907256353
0.0584192439862543,0.0513920113286242
0.0595647193585338,0.0516792789756975
0.0607101947308133,0.0519476784003061
0.0618556701030928,0.0522235691443655
0.0630011454753723,0.0526418828313879
0.0641466208476518,0.0532500523711742
0.0652920962199313,0.0537008002404073
0.0664375715922108,0.0541979002330569
0.0675830469644903,0.0545577853969165
0.0687285223367698,0.055023934557109
0.0698739977090493,0.0556746917812333
0.0710194730813287,0.0561037472776501
0.0721649484536082,0.0567629104423047
0.0733104238258877,0.0577887118451994
0.0744558991981672,0.0585076279761283
0.0756013745704467,0.0593228447840169
0.0767468499427262,0.0608846749688203
0.0778923253150057,0.0625714358100062
0.0790378006872852,0.063462346343088
0.0801832760595647,0.0680046567435735
0.0813287514318442,0.0722173159066613
0.0824742268041237,0.0751025500983584
0.0836197021764032,0.0783210800080471
0.0847651775486827,0.0798832598345932
0.0859106529209622,0.0826715771872516
0.0870561282932417,0.084030717640857
0.0882016036655212,0.0861479761079401
0.0893470790378007,0.0891892655549993
0.0904925544100802,0.0903010734415511
0.0916380297823597,0.0924311764626943
0.0927835051546392,0.0934525091842704
0.0939289805269187,0.0952190996850361
0.0950744558991982,0.0961949443635224
0.0962199312714777,0.0978855665760699
0.0973654066437572,0.0995661113427656
0.0985108820160367,0.101167507970686
0.0996563573883162,0.102974965186051
0.100801832760596,0.104713045401286
0.101947308132875,0.106294326983478
0.103092783505155,0.107169827728196
0.104238258877434,0.108480743966033
0.105383734249714,0.10943708324766
0.106529209621993,0.110324597348781
0.107674684994273,0.110933568718515
0.108820160366552,0.111628224669703
0.109965635738832,0.112866529579712
0.111111111111111,0.114067340152435
0.112256586483391,0.114632514536777
0.11340206185567,0.115538758907339
0.11454753722795,0.116340977660411
0.115693012600229,0.117618974691311
0.116838487972509,0.118308509145007
0.117983963344788,0.120070734582844
0.119129438717068,0.120834576811513
0.120274914089347,0.123867112325853
0.121420389461627,0.126394638691131
0.122565864833906,0.128108299459917
0.123711340206186,0.13153063573739
0.124856815578465,0.133254788945432
0.126002290950745,0.139117691879264
0.127147766323024,0.146212454175118
0.128293241695304,0.151920050654465
0.129438717067583,0.156853957641517
0.130584192439863,0.157543251270165
0.131729667812142,0.158153113589003
0.132875143184422,0.158575877659478
0.134020618556701,0.158985687915026
0.135166093928981,0.159426119604479
0.13631156930126,0.159835668201607
0.13745704467354,0.160368992560621
0.138602520045819,0.160732704997569
0.139747995418099,0.161057560463797
0.140893470790378,0.161309115757295
0.142038946162657,0.161467919483338
0.143184421534937,0.161704855440934
0.144329896907216,0.161918781376304
0.145475372279496,0.162117664119884
0.146620847651775,0.162189444466835
0.147766323024055,0.162403740828163
0.148911798396334,0.162635246537936
0.150057273768614,0.162786783166903
0.151202749140893,0.162896311557986
0.152348224513173,0.163104258663914
0.153493699885452,0.163317691972757
0.154639175257732,0.163488069199917
0.155784650630011,0.163671282461427
0.156930126002291,0.163748584223903
0.15807560137457,0.163907315274835
0.15922107674685,0.164100612142092
0.160366552119129,0.164232986045319
0.161512027491409,0.16446609153544
0.162657502863688,0.164656605995729
0.163802978235968,0.165009503443851
0.164948453608247,0.1652998538901
0.166093928980527,0.165978375932714
0.167239404352806,0.166230298379177
0.168384879725086,0.166982120479764
0.169530355097365,0.169186977039391
0.170675830469645,0.176180228490278
0.171821305841924,0.18272054949254
0.172966781214204,0.19039065118334
0.174112256586483,0.198454925747206
0.175257731958763,0.206920804174112
0.176403207331042,0.213902875610522
0.177548682703322,0.219120643864526
0.178694158075601,0.224223057192217
0.179839633447881,0.231372298604277
0.18098510882016,0.240197924379727
0.18213058419244,0.243395239044224
0.183276059564719,0.247210653443588
0.184421534936999,0.249818774478289
0.185567010309278,0.252554351144562
0.186712485681558,0.256250934667585
0.187857961053837,0.258277647022721
0.189003436426117,0.261045909482693
0.190148911798396,0.262654991764618
0.191294387170676,0.263323113897728
0.192439862542955,0.264054245673818
0.193585337915235,0.264746773981021
0.194730813287514,0.265560076733801
0.195876288659794,0.265834438158145
0.197021764032073,0.266246664639343
0.198167239404353,0.266583500849319
0.199312714776632,0.266876101924508
0.200458190148912,0.267383775935451
0.201603665521191,0.267706963040425
0.202749140893471,0.268155459758445
0.20389461626575,0.268637093187688
0.20504009163803,0.268955963280367
0.206185567010309,0.269644947684688
0.207331042382589,0.27053971694362
0.208476517754868,0.271264188612558
0.209621993127148,0.271712828293205
0.210767468499427,0.272610814180715
0.211912943871707,0.27307496793493
0.213058419243986,0.273483638905496
0.214203894616266,0.273898903289797
0.215349369988545,0.274220024773599
0.216494845360825,0.274534356456987
0.217640320733104,0.275024288361208
0.218785796105384,0.275408441659719
0.219931271477663,0.275687965855566
0.221076746849943,0.276043326933398
0.222222222222222,0.276387634163879
0.223367697594502,0.276780956301247
0.224513172966781,0.277178296289074
0.225658648339061,0.277598573610249
0.22680412371134,0.278094318393399
0.22794959908362,0.278450919343058
0.229095074455899,0.278993528610909
0.230240549828179,0.279310029640513
0.231386025200458,0.279641697499066
0.232531500572738,0.279992144075461
0.233676975945017,0.28028599399302
0.234822451317297,0.28084522961967
0.235967926689576,0.281320659900452
0.237113402061856,0.282006997382369
0.238258877434135,0.282232666143299
0.239404352806415,0.282715806282247
0.240549828178694,0.283249482748172
0.241695303550974,0.28392819192665
0.242840778923253,0.284256243558443
0.243986254295533,0.28478858082115
0.245131729667812,0.285214457308249
0.246277205040092,0.285511897122977
0.247422680412371,0.285877351583412
0.248568155784651,0.286064538727112
0.24971363115693,0.286215598247932
0.25085910652921,0.286463844653731
0.252004581901489,0.286985968739267
0.253150057273769,0.28723761498903
0.254295532646048,0.287501124393865
0.255441008018328,0.28768915406084
0.256586483390607,0.287963529454474
0.257731958762887,0.28817498145527
0.258877434135166,0.288402430816088
0.260022909507446,0.288792632164686
0.261168384879725,0.289163939617001
0.262313860252005,0.289462112855544
0.263459335624284,0.290351062380042
0.264604810996564,0.290780102020899
0.265750286368843,0.292049932456122
0.266895761741123,0.292489145959609
0.268041237113402,0.29292777092035
0.269186712485682,0.293257325078565
0.270332187857961,0.293553357794814
0.271477663230241,0.293777359084904
0.27262313860252,0.294276880331749
0.2737686139748,0.294478298909657
0.274914089347079,0.294736020310043
0.276059564719359,0.294986354491262
0.277205040091638,0.295169597239907
0.278350515463918,0.295392004424268
0.279495990836197,0.295702815913819
0.280641466208477,0.295898361272629
0.281786941580756,0.296055004171402
0.282932416953036,0.296228570332743
0.284077892325315,0.296484133111686
0.285223367697594,0.296649671616681
0.286368843069874,0.296830465856947
0.287514318442153,0.29694934032842
0.288659793814433,0.297227458305768
0.289805269186713,0.297338547412405
0.290950744558992,0.297581556091859
0.292096219931271,0.2978417388533
0.293241695303551,0.297992846514199
0.29438717067583,0.298195202600862
0.29553264604811,0.298316085027902
0.296678121420389,0.298466015209728
0.297823596792669,0.298833012766592
0.298969072164948,0.299058392826214
0.300114547537228,0.29937898903525
0.301260022909507,0.299830851197698
0.302405498281787,0.300311027256576
0.303550973654066,0.300696989972231
0.304696449026346,0.301226583069233
0.305841924398625,0.302016601560904
0.306987399770905,0.302618914158525
0.308132875143184,0.303051899867921
0.309278350515464,0.303446625288757
0.310423825887743,0.303713990287554
0.311569301260023,0.303911646181482
0.312714776632302,0.304361689806493
0.313860252004582,0.304571767781169
0.315005727376861,0.304748814576615
0.316151202749141,0.304953419578782
0.31729667812142,0.305152535528708
0.3184421534937,0.305356695429331
0.319587628865979,0.305546727768509
0.320733104238259,0.305675131359393
0.321878579610538,0.306033816368175
0.323024054982818,0.306173712885828
0.324169530355097,0.306294205941952
0.325315005727377,0.306495746988563
0.326460481099656,0.306611885809693
0.327605956471936,0.306876679057481
0.328751431844215,0.307043732369425
0.329896907216495,0.307297472924398
0.331042382588774,0.307449940750376
0.332187857961054,0.307639169838087
0.333333333333333,0.307879250718337
0.334478808705613,0.308133342689184
0.335624284077892,0.308292716198405
0.336769759450172,0.308512440323007
0.337915234822451,0.308643005368833
0.339060710194731,0.308745183334417
0.34020618556701,0.308920726756419
0.34135166093929,0.30910020950709
0.342497136311569,0.30929509711516
0.343642611683849,0.30947555311951
0.344788087056128,0.30962903564703
0.345933562428408,0.309810346708076
0.347079037800687,0.30993791625653
0.348224513172967,0.310155791943258
0.349369988545246,0.310314748968338
0.350515463917526,0.31051639518647
0.351660939289805,0.31062692922447
0.352806414662085,0.310843329733361
0.353951890034364,0.31122271639513
0.355097365406644,0.311364427361598
0.356242840778923,0.311560357658967
0.357388316151203,0.311816837420314
0.358533791523482,0.312032439400027
0.359679266895762,0.312286473416322
0.360824742268041,0.312540835727979
0.361970217640321,0.312754017524306
0.3631156930126,0.312908104495806
0.36426116838488,0.313079388901647
0.365406643757159,0.313284232296338
0.366552119129439,0.313472798286314
0.367697594501718,0.313721431531674
0.368843069873998,0.313927271015066
0.369988545246277,0.31410888824758
0.371134020618557,0.314273944165099
0.372279495990836,0.31446616306355
0.373424971363116,0.314788247491131
0.374570446735395,0.314980490152559
0.375715922107675,0.315235221715177
0.376861397479954,0.31553175562505
0.378006872852234,0.315747792661902
0.379152348224513,0.316004405588194
0.380297823596793,0.316251696718105
0.381443298969072,0.316683894187024
0.382588774341352,0.317224685860984
0.383734249713631,0.317949275695123
0.384879725085911,0.31908717256315
0.38602520045819,0.322003832718717
0.38717067583047,0.32337627753318
0.388316151202749,0.324950238147113
0.389461626575029,0.32544072865728
0.390607101947308,0.326008151970031
0.391752577319588,0.326395075112193
0.392898052691867,0.326687448230904
0.394043528064147,0.32698972339019
0.395189003436426,0.327226796382879
0.396334478808706,0.327497831730594
0.397479954180985,0.327809911770763
0.398625429553265,0.328199720223925
0.399770904925544,0.328565225407748
0.400916380297824,0.328785871722961
0.402061855670103,0.329011270987526
0.403207331042383,0.329257075850604
0.404352806414662,0.329557440821518
0.405498281786942,0.329632806208519
0.406643757159221,0.329881578889395
0.407789232531501,0.330043038283825
0.40893470790378,0.330290351879996
0.41008018327606,0.330532536080994
0.411225658648339,0.330798681409768
0.412371134020619,0.331059585798209
0.413516609392898,0.33141389051711
0.414662084765178,0.331824309149782
0.415807560137457,0.332170111404672
0.416953035509737,0.332402922821462
0.418098510882016,0.332791635118386
0.419243986254296,0.333028823227458
0.420389461626575,0.33325538579331
0.421534936998855,0.333616422007652
0.422680412371134,0.33384709589537
0.423825887743414,0.334379421812152
0.424971363115693,0.334806395337365
0.426116838487972,0.335027273684824
0.427262313860252,0.335325213701037
0.428407789232531,0.33567441239534
0.429553264604811,0.335898979109332
0.430698739977091,0.336287548246742
0.43184421534937,0.336663284975128
0.43298969072165,0.337090915643296
0.434135166093929,0.337381628987657
0.435280641466208,0.337837120497386
0.436426116838488,0.338277274851456
0.437571592210767,0.338888602744269
0.438717067583047,0.339449915995163
0.439862542955326,0.340082862264892
0.441008018327606,0.340462660641605
0.442153493699885,0.340803213059402
0.443298969072165,0.341320383333193
0.444444444444444,0.341665952365579
0.445589919816724,0.342085788030883
0.446735395189003,0.342396132275281
0.447880870561283,0.342644156526602
0.449026345933562,0.342826196912545
0.450171821305842,0.343175517340749
0.451317296678121,0.343476005816381
0.452462772050401,0.343750017672918
0.45360824742268,0.344295731376782
0.45475372279496,0.344764883581977
0.455899198167239,0.345175806634632
0.457044673539519,0.345599477840297
0.458190148911798,0.346112478978739
0.459335624284078,0.346485069351088
0.460481099656357,0.347314974238187
0.461626575028637,0.347849789692485
0.462772050400916,0.348217248186308
0.463917525773196,0.348821533166796
0.465063001145475,0.349483586819361
0.466208476517755,0.3499611799218
0.467353951890034,0.350561927255878
0.468499427262314,0.35100243620557
0.469644902634593,0.352002065933576
0.470790378006873,0.35257893370444
0.471935853379152,0.353178032193702
0.473081328751432,0.353796571305788
0.474226804123711,0.354148049515706
0.475372279495991,0.355157988038056
0.47651775486827,0.355612894976438
0.47766323024055,0.355988869779745
0.478808705612829,0.357144255994508
0.479954180985109,0.358016044253532
0.481099656357388,0.359974668983195
0.482245131729668,0.362079573479827
0.483390607101947,0.364031081416563
0.484536082474227,0.366128107357184
0.485681557846506,0.367922743338853
0.486827033218786,0.369879098945165
0.487972508591065,0.374062173146126
0.489117983963345,0.375980799500947
0.490263459335624,0.377737919457786
0.491408934707904,0.380042221899235
0.492554410080183,0.381756543103742
0.493699885452463,0.383527460451197
0.494845360824742,0.385984957090872
0.495990836197022,0.389378965174504
0.497136311569301,0.39216641576177
0.498281786941581,0.42788594472346
0.49942726231386,0.429421150888195
0.50057273768614,0.430000412855353
0.501718213058419,0.430281997801517
0.502863688430699,0.430838963394356
0.504009163802978,0.43106684860816
0.505154639175258,0.431485480439578
0.506300114547537,0.431664899835119
0.507445589919817,0.431898990849259
0.508591065292096,0.432086957385974
0.509736540664376,0.432433566909575
0.510882016036655,0.432596804812709
0.512027491408935,0.433293607489557
0.513172966781214,0.433537226756009
0.514318442153494,0.433960452453042
0.515463917525773,0.434888355973337
0.516609392898053,0.435645329075789
0.517754868270332,0.436473224796167
0.518900343642612,0.438957727360522
0.520045819014891,0.454416458937995
0.521191294387171,0.457607240292053
0.52233676975945,0.459699664188351
0.52348224513173,0.460968831583107
0.524627720504009,0.462270918994968
0.525773195876289,0.463781244667353
0.526918671248568,0.465974821277324
0.528064146620848,0.467657748129955
0.529209621993127,0.469349161488835
0.530355097365407,0.470355714188588
0.531500572737686,0.471538811063687
0.532646048109966,0.472814883403252
0.533791523482245,0.474446192944953
0.534936998854525,0.47831553379329
0.536082474226804,0.481890163446439
0.537227949599084,0.484941410780513
0.538373424971363,0.486464620120516
0.539518900343643,0.487913568072013
0.540664375715922,0.488810539544429
0.541809851088202,0.489541024513734
0.542955326460481,0.490180768348554
0.544100801832761,0.490918103418019
0.54524627720504,0.491620336986036
0.54639175257732,0.491905086110786
0.547537227949599,0.492429609433675
0.548682703321879,0.493088477113515
0.549828178694158,0.493489085396604
0.550973654066438,0.493805259565123
0.552119129438717,0.494025305150535
0.553264604810997,0.494255862578497
0.554410080183276,0.494598892933643
0.555555555555556,0.494861587027749
0.556701030927835,0.495182034366136
0.557846506300115,0.495438481118094
0.558991981672394,0.49563782231498
0.560137457044674,0.49581830813722
0.561282932416953,0.496131947753002
0.562428407789233,0.496471616005392
0.563573883161512,0.496717957885632
0.564719358533792,0.49713189798474
0.565864833906071,0.497386675879248
0.56701030927835,0.497662992432061
0.56815578465063,0.497935225015616
0.569301260022909,0.498062085936826
0.570446735395189,0.498219139113918
0.571592210767468,0.498398677119212
0.572737686139748,0.498560427431296
0.573883161512027,0.498673602727323
0.575028636884307,0.4988292264522
0.576174112256586,0.49918242684395
0.577319587628866,0.499440784620615
0.578465063001146,0.499666863535683
0.579610538373425,0.4998118563043
0.580756013745705,0.500151773243472
0.581901489117984,0.500319243301661
0.583046964490263,0.500699215404633
0.584192439862543,0.501125021384114
0.585337915234822,0.501475677862661
0.586483390607102,0.501936092485877
0.587628865979381,0.50232329981732
0.588774341351661,0.502876238775136
0.58991981672394,0.503094545669957
0.59106529209622,0.503697893483014
0.592210767468499,0.504093700626054
0.593356242840779,0.504501359012227
0.594501718213058,0.504947305281286
0.595647193585338,0.505458655306072
0.596792668957617,0.505673913744174
0.597938144329897,0.505890602519256
0.599083619702176,0.506302489948724
0.600229095074456,0.506444797198419
0.601374570446735,0.506694581350324
0.602520045819015,0.506945676251197
0.603665521191294,0.507164549583154
0.604810996563574,0.507354379093967
0.605956471935853,0.507534388349778
0.607101947308133,0.507690142930204
0.608247422680412,0.507835143691065
0.609392898052692,0.507963496966211
0.610538373424971,0.50807132041139
0.611683848797251,0.508245777058643
0.61282932416953,0.508358285826261
0.61397479954181,0.508535821494821
0.615120274914089,0.508680172335105
0.616265750286369,0.508791739489776
0.617411225658648,0.508875832957883
0.618556701030928,0.508926573172847
0.619702176403207,0.509001419356826
0.620847651775487,0.509088097695906
0.621993127147766,0.509175285758427
0.623138602520046,0.509283286263045
0.624284077892325,0.509429056739454
0.625429553264605,0.509515244660585
0.626575028636884,0.509592753037303
0.627720504009164,0.509666098836166
0.628865979381443,0.509785882715662
0.630011454753723,0.509915944494904
0.631156930126002,0.510029911136206
0.632302405498282,0.510102939365752
0.633447880870561,0.510267936993009
0.634593356242841,0.510389013056467
0.63573883161512,0.510543452563022
0.6368843069874,0.510636501461246
0.638029782359679,0.510693758109979
0.639175257731959,0.510778115780411
0.640320733104238,0.510917063540844
0.641466208476518,0.511049350203696
0.642611683848797,0.511202879903205
0.643757159221077,0.511302727471298
0.644902634593356,0.511481998492269
0.646048109965636,0.511550281868962
0.647193585337915,0.511670407241534
0.648339060710195,0.511809829923171
0.649484536082474,0.511911379418255
0.650630011454754,0.51206833677152
0.651775486827033,0.512148702868327
0.652920962199313,0.512274043361898
0.654066437571592,0.512353747892351
0.655211912943872,0.512477976788798
0.656357388316151,0.512593056721278
0.657502863688431,0.512721161537463
0.65864833906071,0.512826750027467
0.65979381443299,0.512936306730929
0.660939289805269,0.513164183633287
0.662084765177549,0.513367279107644
0.663230240549828,0.513490975939261
0.664375715922108,0.513611348756279
0.665521191294387,0.513686634138982
0.666666666666667,0.513780034370948
0.667812142038946,0.513891327034532
0.668957617411226,0.514051405070993
0.670103092783505,0.514238586969526
0.671248568155785,0.514338106072893
0.672394043528064,0.514581658885031
0.673539518900344,0.514667884120961
0.674684994272623,0.51486539618282
0.675830469644903,0.515113889927906
0.676975945017182,0.515278367786027
0.678121420389462,0.515533420119104
0.679266895761741,0.515772389210128
0.680412371134021,0.515890021118831
0.6815578465063,0.516018952341051
0.68270332187858,0.516349164779431
0.683848797250859,0.516586454676617
0.684994272623139,0.516957223413647
0.686139747995418,0.517467535461082
0.687285223367698,0.517975704316021
0.688430698739977,0.518832308220554
0.689576174112257,0.519646332582698
0.690721649484536,0.521689475141482
0.691867124856816,0.524867265735662
0.693012600229095,0.526469097064617
0.694158075601375,0.529677019171316
0.695303550973654,0.531048648919235
0.696449026345934,0.532436607650546
0.697594501718213,0.5332034577918
0.698739977090493,0.534548931872152
0.699885452462772,0.535612894477669
0.701030927835051,0.536460140403716
0.702176403207331,0.537036971526654
0.703321878579611,0.537703818077074
0.70446735395189,0.53825527896811
0.70561282932417,0.538918206150734
0.706758304696449,0.539530942800731
0.707903780068729,0.540076404387058
0.709049255441008,0.540386965769733
0.710194730813288,0.540645579127522
0.711340206185567,0.540959775111117
0.712485681557847,0.541270949000697
0.713631156930126,0.541583401301206
0.714776632302406,0.541860978129298
0.715922107674685,0.542097245318965
0.717067583046964,0.542336311662265
0.718213058419244,0.542630565628414
0.719358533791523,0.54289150235445
0.720504009163803,0.543137026743077
0.721649484536082,0.543577164998736
0.722794959908362,0.543806826934828
0.723940435280641,0.544032531362319
0.725085910652921,0.544415110440899
0.7262313860252,0.54466667535202
0.72737686139748,0.544824683906364
0.728522336769759,0.545231109163282
0.729667812142039,0.545511306443693
0.730813287514318,0.545680665163748
0.731958762886598,0.545901177739344
0.733104238258877,0.546156205908808
0.734249713631157,0.546385908295818
0.735395189003436,0.546722670744472
0.736540664375716,0.54694001863512
0.737686139747995,0.54716017373318
0.738831615120275,0.547369611283637
0.739977090492554,0.547774086686092
0.741122565864834,0.548306809771735
0.742268041237113,0.54924002217956
0.743413516609393,0.550180353616619
0.744558991981672,0.551993165941953
0.745704467353952,0.553175958620597
0.746849942726231,0.554489645849217
0.747995418098511,0.556480884394896
0.74914089347079,0.559186265745124
0.75028636884307,0.560930096878144
0.751431844215349,0.562799522902968
0.752577319587629,0.566802751999366
0.753722794959908,0.572109642862898
0.754868270332188,0.574653713675541
0.756013745704467,0.576570131477062
0.757159221076747,0.577388299403336
0.758304696449026,0.578206950997794
0.759450171821306,0.579028776911413
0.760595647193585,0.579898971838617
0.761741122565865,0.580476867236652
0.762886597938144,0.580825787971289
0.764032073310424,0.581245964990285
0.765177548682703,0.58192872515364
0.766323024054983,0.582404098057819
0.767468499427262,0.582868263707073
0.768613974799542,0.583467841997129
0.769759450171821,0.58367101171607
0.770904925544101,0.58441774538766
0.77205040091638,0.584900037598488
0.77319587628866,0.585654451621117
0.774341351660939,0.586128791754618
0.775486827033219,0.586617099111716
0.776632302405498,0.587107276262625
0.777777777777778,0.587674115613413
0.778923253150057,0.588110532713307
0.780068728522337,0.588550061920565
0.781214203894616,0.588862342084073
0.782359679266896,0.589169364414802
0.783505154639175,0.589620244687374
0.784650630011455,0.59040164595957
0.785796105383734,0.591000334087589
0.786941580756014,0.591668085912484
0.788087056128293,0.592382093168154
0.789232531500573,0.593139203989629
0.790378006872852,0.593628357877674
0.791523482245132,0.594963546513219
0.792668957617411,0.595463061377675
0.793814432989691,0.596348624065049
0.79495990836197,0.596822363643892
0.79610538373425,0.597628972630184
0.797250859106529,0.598279801076412
0.798396334478809,0.59868840746115
0.799541809851088,0.599082997965731
0.800687285223368,0.599721944993733
0.801832760595647,0.600215758224981
0.802978235967927,0.600632102273329
0.804123711340206,0.60087845353925
0.805269186712486,0.601138625672637
0.806414662084765,0.601526230946881
0.807560137457045,0.601788610593028
0.808705612829324,0.602054698505577
0.809851088201604,0.602388509253693
0.810996563573883,0.60258404064444
0.812142038946163,0.60303650760035
0.813287514318442,0.603476103726109
0.814432989690722,0.603863291426863
0.815578465063001,0.60423602412933
0.816723940435281,0.604629068633996
0.81786941580756,0.605028436884695
0.81901489117984,0.605357780488336
0.820160366552119,0.605760096400185
0.821305841924399,0.606192264845575
0.822451317296678,0.606497646563374
0.823596792668958,0.606953129752206
0.824742268041237,0.607097423780623
0.825887743413517,0.607594944730751
0.827033218785796,0.608512671801074
0.828178694158076,0.609193285144716
0.829324169530355,0.609959293944453
0.830469644902635,0.610579373627549
0.831615120274914,0.610955671184305
0.832760595647194,0.611312849322718
0.833906071019473,0.611582583313818
0.835051546391753,0.612134440211517
0.836197021764032,0.612727244154917
0.837342497136312,0.613398194768348
0.838487972508591,0.613681687400893
0.839633447880871,0.614109421930415
0.84077892325315,0.614663107782967
0.84192439862543,0.615015437503863
0.843069873997709,0.615369360943288
0.844215349369989,0.615663832013858
0.845360824742268,0.61593739799251
0.846506300114548,0.616253218096058
0.847651775486827,0.616620281697572
0.848797250859107,0.616908948465197
0.849942726231386,0.61716234541938
0.851088201603665,0.617525323281713
0.852233676975945,0.617924160330796
0.853379152348224,0.618347706084932
0.854524627720504,0.61865688650359
0.855670103092783,0.619179595221358
0.856815578465063,0.619531316082954
0.857961053837342,0.620081352656224
0.859106529209622,0.620474272510783
0.860252004581902,0.6211148165076
0.861397479954181,0.621486392074275
0.862542955326461,0.622014743405205
0.86368843069874,0.622430163697489
0.86483390607102,0.623165270155579
0.865979381443299,0.623886284516318
0.867124856815578,0.624745807948622
0.868270332187858,0.626321365273879
0.869415807560137,0.627883728848962
0.870561282932417,0.630032808003283
0.871706758304696,0.633758938275507
0.872852233676976,0.635262880716517
0.873997709049255,0.636860826183211
0.875143184421535,0.639740588943491
0.876288659793814,0.641813669063785
0.877434135166094,0.643636306200626
0.878579610538373,0.647984710788889
0.879725085910653,0.651118858520545
0.880870561282932,0.655781506870994
0.882016036655212,0.657267938197951
0.883161512027491,0.658827663770702
0.884306987399771,0.662425246513679
0.88545246277205,0.665409985797136
0.88659793814433,0.667281096330593
0.887743413516609,0.669285505592427
0.888888888888889,0.672163958989078
0.890034364261168,0.673282403501006
0.891179839633448,0.676258281706593
0.892325315005727,0.677423130759794
0.893470790378007,0.679076501137804
0.894616265750286,0.68069793369608
0.895761741122566,0.682990288969004
0.896907216494845,0.684916306752557
0.898052691867125,0.687041445572014
0.899198167239404,0.68929362816152
0.900343642611684,0.691616313091663
0.901489117983963,0.693240131319946
0.902634593356243,0.695038861211374
0.903780068728522,0.696157273924066
0.904925544100802,0.699237492015913
0.906071019473081,0.701208330795085
0.907216494845361,0.702840791513006
0.90836197021764,0.70439640753132
0.90950744558992,0.707003411767813
0.910652920962199,0.708456354323421
0.911798396334479,0.710489773824084
0.912943871706758,0.712698457310751
0.914089347079038,0.714628163484116
0.915234822451317,0.716115694763646
0.916380297823597,0.719028100383865
0.917525773195876,0.721222909118689
0.918671248568156,0.726221705789858
0.919816723940435,0.730060893128769
0.920962199312715,0.734623190951057
0.922107674684994,0.741597888926207
0.923253150057274,0.747458729590553
0.924398625429553,0.753504635610242
0.925544100801833,0.776923948944538
0.926689576174112,0.781950820231222
0.927835051546392,0.785252625808967
0.928980526918671,0.786825247240693
0.930126002290951,0.788227313652708
0.93127147766323,0.789167024883498
0.93241695303551,0.789765450562805
0.933562428407789,0.791077252816793
0.934707903780069,0.792256344087003
0.935853379152348,0.792851643888452
0.936998854524628,0.793776484063725
0.938144329896907,0.795993771344124
0.939289805269187,0.796928778552323
0.940435280641466,0.79878852655952
0.941580756013746,0.801902648497211
0.942726231386025,0.804234902844631
0.943871706758305,0.806414019741005
0.945017182130584,0.80854651406809
0.946162657502864,0.8104669784452
0.947308132875143,0.81125182629333
0.948453608247423,0.812478034928475
0.949599083619702,0.813500018585464
0.950744558991982,0.814595314974776
0.951890034364261,0.815283735640968
0.953035509736541,0.816695195797036
0.95418098510882,0.817576057951781
0.9553264604811,0.818513581660751
0.956471935853379,0.819330630321428
0.957617411225659,0.820173291483492
0.958762886597938,0.822081777613468
0.959908361970218,0.822494732310705
0.961053837342497,0.823683693002637
0.962199312714777,0.826179600329575
0.963344788087056,0.828912278820557
0.964490263459336,0.832914872436244
0.965635738831615,0.853096288720505
0.966781214203895,0.866897557133293
0.967926689576174,0.88042979437848
0.969072164948454,0.889263637623043
0.970217640320733,0.895371283326545
0.971363115693013,0.900325827062071
0.972508591065292,0.904261163944029
0.973654066437572,0.908759666375509
0.974799541809851,0.911582191851125
0.975945017182131,0.915987377053687
0.97709049255441,0.918689732189064
0.97823596792669,0.920956140771479
0.979381443298969,0.923345650871991
0.980526918671249,0.9261301692726
0.981672394043528,0.928691076724625
0.982817869415808,0.930399500255205
0.983963344788087,0.932244478632134
0.985108820160367,0.934620474638349
0.986254295532646,0.937798871698719
0.987399770904926,0.93944558253227
0.988545246277205,0.941418677370703
0.989690721649485,0.943321098825159
0.990836197021764,0.945347696047759
0.991981672394044,0.949311972769162
0.993127147766323,0.956398011414488
0.994272623138603,0.974418083406996
0.995418098510882,1.02326596492171
0.996563573883162,1.05277675397062
0.997709049255441,1.21156823314682
0.998854524627721,1.23223335086687
1,1.25576917392098


==> data/aoa_no_init_center_point.txt <==
0,0.0101646232830726
0.0011454753722795,0.0173247018532806
0.00229095074455899,0.0202654675890588
0.00343642611683849,0.0218301437452795
0.00458190148911798,0.0225969620258803
0.00572737686139748,0.0230953521730237
0.00687285223367698,0.0235998282615905
0.00801832760595647,0.0243956536169264
0.00916380297823597,0.0247954949062319
0.0103092783505155,0.0253146894610414
0.011454753722795,0.0257945248836357
0.0126002290950745,0.0260272505360698
0.013745704467354,0.0263490922017508
0.0148911798396334,0.0269256877134252
0.0160366552119129,0.0274011886583997
0.0171821305841924,0.0276132051158814
0.0183276059564719,0.0280577704741424
0.0194730813287514,0.0285246353094283
0.0206185567010309,0.0290280298209233
0.0217640320733104,0.0297569124157944
0.0229095074455899,0.0303327625485988
0.0240549828178694,0.0308616163288645
0.0252004581901489,0.0312702444956045
0.0263459335624284,0.0320716747698427
0.0274914089347079,0.032686940062229
0.0286368843069874,0.0334828457907122
0.0297823596792669,0.0340182763354867
0.0309278350515464,0.034459141685053
0.0320733104238259,0.0351321286765807
0.0332187857961054,0.0357703013070269
0.0343642611683849,0.0368243203409242
0.0355097365406644,0.0398593660168115
0.0366552119129439,0.0430372941297728
0.0378006872852234,0.0499883463804405
0.0389461626575029,0.0525459414275493
0.0400916380297824,0.0533865821130945
0.0412371134020619,0.053957604905607
0.0423825887743414,0.0547899566051018
0.0435280641466208,0.0555263599323725
0.0446735395189003,0.0558953308940414
0.0458190148911798,0.0561775074193432
0.0469644902634593,0.0563480394405792
0.0481099656357388,0.0565120754261935
0.0492554410080183,0.0570448979348072
0.0504009163802978,0.0573007859167937
0.0515463917525773,0.0576807362572123
0.0526918671248568,0.0581130336682601
0.0538373424971363,0.0583785799303138
0.0549828178694158,0.0586772348979733
0.0561282932416953,0.0589631663173857
0.0572737686139748,0.0592166389401507
0.0584192439862543,0.0595864691439717
0.0595647193585338,0.0600113271146562
0.0607101947308133,0.0602968251208966
0.0618556701030928,0.0606859690379514
0.0630011454753723,0.0613828104473019
0.0641466208476518,0.0619871445207628
0.0652920962199313,0.0630682414536465
0.0664375715922108,0.0638591467474041
0.0675830469644903,0.0654122388875022
0.0687285223367698,0.0665002103438277
0.0698739977090493,0.0676043124545625
0.0710194730813287,0.0680417560508949
0.0721649484536082,0.0685679971950003
0.0733104238258877,0.0701211965253187
0.0744558991981672,0.0713317589818142
0.0756013745704467,0.0773759272987308
0.0767468499427262,0.099348029700084
0.0778923253150057,0.182501898976941
0.0790378006872852,0.183241682071288
0.0801832760595647,0.183761135771996
0.0813287514318442,0.184198118604897
0.0824742268041237,0.184673069228394
0.0836197021764032,0.185119932075581
0.0847651775486827,0.185548208522275
0.0859106529209622,0.186034097318006
0.0870561282932417,0.186282939777203
0.0882016036655212,0.186496542269116
0.0893470790378007,0.186756028094814
0.0904925544100802,0.186935552849969
0.0916380297823597,0.187098436255437
0.0927835051546392,0.187273846730648
0.0939289805269187,0.187450459198518
0.0950744558991982,0.187600147768304
0.0962199312714777,0.18784668580181
0.0973654066437572,0.188076733758456
0.0985108820160367,0.188179709766782
0.0996563573883162,0.188395565596004
0.100801832760596,0.188615810893081
0.101947308132875,0.18873047407497
0.103092783505155,0.188884093451638
0.104238258877434,0.189100356840757
0.105383734249714,0.189239226156999
0.106529209621993,0.189419967018044
0.107674684994273,0.189671678435751
0.108820160366552,0.189953117713136
0.109965635738832,0.190313949046251
0.111111111111111,0.190632531365777
0.112256586483391,0.190935549847311
0.11340206185567,0.191661717811179
0.11454753722795,0.192502854065379
0.115693012600229,0.237194514694146
0.116838487972509,0.247725876492313
0.117983963344788,0.250904504540877
0.119129438717068,0.252763411656115
0.120274914089347,0.253663846891309
0.121420389461627,0.254149040064745
0.122565864833906,0.254587464183767
0.123711340206186,0.254818525533403
0.124856815578465,0.255165402748956
0.126002290950745,0.255368408663606
0.127147766323024,0.255674629669016
0.128293241695304,0.25591909216899
0.129438717067583,0.256140878313032
0.130584192439863,0.256368534704042
0.131729667812142,0.256513920357413
0.132875143184422,0.256742529558572
0.134020618556701,0.256927414783948
0.135166093928981,0.257076361180418
0.13631156930126,0.257192599065955
0.13745704467354,0.257316760664598
0.138602520045819,0.257491062054714
0.139747995418099,0.257613799216612
0.140893470790378,0.257685375505749
0.142038946162657,0.257818287884299
0.143184421534937,0.257929525186231
0.144329896907216,0.258009474633467
0.145475372279496,0.258131489896809
0.146620847651775,0.258404885764048
0.147766323024055,0.258485990138874
0.148911798396334,0.258632749269369
0.150057273768614,0.258726633452469
0.151202749140893,0.258843825131443
0.152348224513173,0.258979874735126
0.153493699885452,0.259135894972439
0.154639175257732,0.259238475245557
0.155784650630011,0.259351176185731
0.156930126002291,0.259508220949794
0.15807560137457,0.259596071315554
0.15922107674685,0.259799764888172
0.160366552119129,0.259911665159625
0.161512027491409,0.260120819516505
0.162657502863688,0.260268800566996
0.163802978235968,0.260422747730015
0.164948453608247,0.260593139889284
0.166093928980527,0.26070839181431
0.167239404352806,0.260932944182418
0.168384879725086,0.261156439595649
0.169530355097365,0.261402163292194
0.170675830469645,0.2615678224688
0.171821305841924,0.261907545081027
0.172966781214204,0.262165795737729
0.174112256586483,0.262581961435688
0.175257731958763,0.263426565048774
0.176403207331042,0.264427490767178
0.177548682703322,0.266409130404524
0.178694158075601,0.270417775613252
0.179839633447881,0.270813081143935
0.18098510882016,0.271779721837043
0.18213058419244,0.272089877089288
0.183276059564719,0.272629096234704
0.184421534936999,0.272905574071878
0.185567010309278,0.273129721981796
0.186712485681558,0.273442598494601
0.187857961053837,0.273606109276951
0.189003436426117,0.273836947580832
0.190148911798396,0.274112240224451
0.191294387170676,0.274515776740268
0.192439862542955,0.274779226009451
0.193585337915235,0.275096691066292
0.194730813287514,0.275264581045322
0.195876288659794,0.275499611686478
0.197021764032073,0.275700517875734
0.198167239404353,0.275885860092407
0.199312714776632,0.276127579887296
0.200458190148912,0.27632826469442
0.201603665521191,0.276538635851596
0.202749140893471,0.27671442090723
0.20389461626575,0.276823238870478
0.20504009163803,0.277039684097578
0.206185567010309,0.277184761231815
0.207331042382589,0.277278597463107
0.208476517754868,0.277447749220506
0.209621993127148,0.277658195545279
0.210767468499427,0.277787242464882
0.211912943871707,0.278101865110805
0.213058419243986,0.278223197369732
0.214203894616266,0.278384462031777
0.215349369988545,0.278592702086274
0.216494845360825,0.278747975476403
0.217640320733104,0.279031372711397
0.218785796105384,0.279430446980386
0.219931271477663,0.279571919809511
0.221076746849943,0.279914019196177
0.222222222222222,0.280304288504503
0.223367697594502,0.28048694531647
0.224513172966781,0.28075073224742
0.225658648339061,0.281024255125771
0.22680412371134,0.281338707736282
0.22794959908362,0.281664769028496
0.229095074455899,0.281979123023069
0.230240549828179,0.282331062506398
0.231386025200458,0.282579802619245
0.232531500572738,0.282881655829454
0.233676975945017,0.283190473952623
0.234822451317297,0.283421063848593
0.235967926689576,0.283626902512638
0.237113402061856,0.283991521564302
0.238258877434135,0.284361514690027
0.239404352806415,0.284750460593937
0.240549828178694,0.285194858344977
0.241695303550974,0.285508712051441
0.242840778923253,0.285941107808088
0.243986254295533,0.286221796999403
0.245131729667812,0.286413663840909
0.246277205040092,0.28654481855895
0.247422680412371,0.286788227606376
0.248568155784651,0.286988633337307
0.24971363115693,0.2872748026186
0.25085910652921,0.287630220520406
0.252004581901489,0.287896744585728
0.253150057273769,0.288094376852767
0.254295532646048,0.288497185655418
0.255441008018328,0.288716069185781
0.256586483390607,0.289097853365544
0.257731958762887,0.289320668473045
0.258877434135166,0.289550344082173
0.260022909507446,0.289757321195184
0.261168384879725,0.290234405283602
0.262313860252005,0.290535792689983
0.263459335624284,0.290964325813504
0.264604810996564,0.291492191813182
0.265750286368843,0.291953386823726
0.266895761741123,0.292647934924782
0.268041237113402,0.293266752247048
0.269186712485682,0.294096705064315
0.270332187857961,0.294619137469722
0.271477663230241,0.300023546292663
0.27262313860252,0.303505834971901
0.2737686139748,0.30468177720127
0.274914089347079,0.305415769714664
0.276059564719359,0.305727876525877
0.277205040091638,0.306022364824657
0.278350515463918,0.306310738890078
0.279495990836197,0.306668511024934
0.280641466208477,0.306856321196519
0.281786941580756,0.307040737754189
0.282932416953036,0.307258421839685
0.284077892325315,0.307593553409835
0.285223367697594,0.307706626736538
0.286368843069874,0.307798319593061
0.287514318442153,0.308052320435867
0.288659793814433,0.30834473912455
0.289805269186713,0.30855169161257
0.290950744558992,0.308790356637889
0.292096219931271,0.308989358980818
0.293241695303551,0.309363978091479
0.29438717067583,0.309566511194618
0.29553264604811,0.309742290020913
0.296678121420389,0.310044928284044
0.297823596792669,0.310314116731209
0.298969072164948,0.310525538576388
0.300114547537228,0.310825080572248
0.301260022909507,0.311112240352832
0.302405498281787,0.311366467375565
0.303550973654066,0.311731261898087
0.304696449026346,0.312130126741059
0.305841924398625,0.312337623234269
0.306987399770905,0.312771949861996
0.308132875143184,0.313305320193177
0.309278350515464,0.313646636880698
0.310423825887743,0.314780680998205
0.311569301260023,0.316261430173766
0.312714776632302,0.31740719983177
0.313860252004582,0.318425977494894
0.315005727376861,0.320366689268661
0.316151202749141,0.32198886359537
0.31729667812142,0.32475591525716
0.3184421534937,0.326081562281917
0.319587628865979,0.327771273231641
0.320733104238259,0.328540744773823
0.321878579610538,0.328922512069626
0.323024054982818,0.329436128786533
0.324169530355097,0.329793825250347
0.325315005727377,0.330061454355427
0.326460481099656,0.330214906600847
0.327605956471936,0.330633416142324
0.328751431844215,0.330841362553966
0.329896907216495,0.33123118050429
0.331042382588774,0.331651241276143
0.332187857961054,0.331821640975481
0.333333333333333,0.332053823643628
0.334478808705613,0.332325041116983
0.335624284077892,0.332560092442291
0.336769759450172,0.332739492766183
0.337915234822451,0.332965824056814
0.339060710194731,0.333103308121614
0.34020618556701,0.333353145102853
0.34135166093929,0.333540326454279
0.342497136311569,0.333763789060457
0.343642611683849,0.334045528975175
0.344788087056128,0.334445444966679
0.345933562428408,0.334635712966012
0.347079037800687,0.334929507384091
0.348224513172967,0.335186404628775
0.349369988545246,0.335352842443176
0.350515463917526,0.335618058786893
0.351660939289805,0.335958110901823
0.352806414662085,0.336172952725331
0.353951890034364,0.336321602199371
0.355097365406644,0.336801869963438
0.356242840778923,0.337075619302349
0.357388316151203,0.337529335182656
0.358533791523482,0.337738489084277
0.359679266895762,0.338145475308287
0.360824742268041,0.338431235522722
0.361970217640321,0.338825135633788
0.3631156930126,0.339258090374549
0.36426116838488,0.339684959860043
0.365406643757159,0.340308505868868
0.366552119129439,0.340645954967146
0.367697594501718,0.341485759332552
0.368843069873998,0.342152181203526
0.369988545246277,0.342551041601385
0.371134020618557,0.343045995036291
0.372279495990836,0.343691079185334
0.373424971363116,0.344104320583033
0.374570446735395,0.344517085540302
0.375715922107675,0.345565800459241
0.376861397479954,0.346172546241704
0.378006872852234,0.348161352066501
0.379152348224513,0.34887276220096
0.380297823596793,0.350912694504982
0.381443298969072,0.352603253903195
0.382588774341352,0.354363639962933
0.383734249713631,0.356415736189146
0.384879725085911,0.358285167740396
0.38602520045819,0.360902942303548
0.38717067583047,0.362161479015023
0.388316151202749,0.363275643879958
0.389461626575029,0.364099900596569
0.390607101947308,0.365085915870357
0.391752577319588,0.365697240179908
0.392898052691867,0.366186528519817
0.394043528064147,0.366417148583298
0.395189003436426,0.366937336570118
0.396334478808706,0.367425902617944
0.397479954180985,0.367897854889694
0.398625429553265,0.368289138343329
0.399770904925544,0.368616413322159
0.400916380297824,0.369174708117027
0.402061855670103,0.369559140029697
0.403207331042383,0.370149317800836
0.404352806414662,0.370416807620454
0.405498281786942,0.370689452795524
0.406643757159221,0.37142552987551
0.407789232531501,0.371741847018765
0.40893470790378,0.372092223544173
0.41008018327606,0.372496001936384
0.411225658648339,0.372870888942267
0.412371134020619,0.373160371440952
0.413516609392898,0.373478060259298
0.414662084765178,0.373772006229534
0.415807560137457,0.374025932033069
0.416953035509737,0.37442947148953
0.418098510882016,0.374879084331228
0.419243986254296,0.37505298904071
0.420389461626575,0.375433788496287
0.421534936998855,0.3760234964631
0.422680412371134,0.376518185321618
0.423825887743414,0.377161951025687
0.424971363115693,0.377836590910975
0.426116838487972,0.379137660535623
0.427262313860252,0.38124174538808
0.428407789232531,0.395446525458467
0.429553264604811,0.401710464709515
0.430698739977091,0.404819480059728
0.43184421534937,0.407374403502086
0.43298969072165,0.409573470894119
0.434135166093929,0.411567299370896
0.435280641466208,0.413618242834106
0.436426116838488,0.415419095708197
0.437571592210767,0.41590080177485
0.438717067583047,0.416860695012756
0.439862542955326,0.417323219817563
0.441008018327606,0.41759367123478
0.442153493699885,0.418100878148141
0.443298969072165,0.418252428908737
0.444444444444444,0.418590175518812
0.445589919816724,0.41876531912679
0.446735395189003,0.419083786696806
0.447880870561283,0.419434090793223
0.449026345933562,0.419663559425245
0.450171821305842,0.419877694449688
0.451317296678121,0.420006005790337
0.452462772050401,0.420314317775174
0.45360824742268,0.420528462436425
0.45475372279496,0.420741841216637
0.455899198167239,0.421226654931047
0.457044673539519,0.421720733847492
0.458190148911798,0.421984172818747
0.459335624284078,0.422684043156197
0.460481099656357,0.423281987692397
0.461626575028637,0.423806630497993
0.462772050400916,0.42465677577114
0.463917525773196,0.425167348469202
0.465063001145475,0.42567486396162
0.466208476517755,0.426824871161367
0.467353951890034,0.427765006987065
0.468499427262314,0.428389367710996
0.469644902634593,0.428913396086476
0.470790378006873,0.429820312982445
0.471935853379152,0.430749942828354
0.473081328751432,0.431902012543936
0.474226804123711,0.433396451699282
0.475372279495991,0.434054239471473
0.47651775486827,0.434465551518524
0.47766323024055,0.435087397685574
0.478808705612829,0.436008172451578
0.479954180985109,0.436642799428549
0.481099656357388,0.437006033848509
0.482245131729668,0.437830343327259
0.483390607101947,0.438218602376144
0.484536082474227,0.438811093639453
0.485681557846506,0.439255458348926
0.486827033218786,0.440003792264511
0.487972508591065,0.440634635596611
0.489117983963345,0.44162841733699
0.490263459335624,0.442132432421049
0.491408934707904,0.442675234089459
0.492554410080183,0.443013426914754
0.493699885452463,0.443807385655705
0.494845360824742,0.44477138163468
0.495990836197022,0.445408393303455
0.497136311569301,0.445735784461646
0.498281786941581,0.44703278058579
0.49942726231386,0.447599403387256
0.50057273768614,0.44828672116386
0.501718213058419,0.448993076057383
0.502863688430699,0.449895992031935
0.504009163802978,0.450323301114316
0.505154639175258,0.451556267095141
0.506300114547537,0.452258014955463
0.507445589919817,0.453102246373154
0.508591065292096,0.45410643211113
0.509736540664376,0.45481603556769
0.510882016036655,0.455202171886262
0.512027491408935,0.456211983363485
0.513172966781214,0.457299925625524
0.514318442153494,0.458520905272229
0.515463917525773,0.459370878255659
0.516609392898053,0.460778134225056
0.517754868270332,0.461795632377248
0.518900343642612,0.462884168429375
0.520045819014891,0.463950200863245
0.521191294387171,0.466004216255458
0.52233676975945,0.467894367339118
0.52348224513173,0.46850711836773
0.524627720504009,0.46940003169516
0.525773195876289,0.470407413072645
0.526918671248568,0.47105227897562
0.528064146620848,0.471452481163664
0.529209621993127,0.472053953672082
0.530355097365407,0.472653601378594
0.531500572737686,0.473304257323128
0.532646048109966,0.474202817690823
0.533791523482245,0.475041862714268
0.534936998854525,0.47529005109301
0.536082474226804,0.475981170694478
0.537227949599084,0.47644153722791
0.538373424971363,0.476675673381554
0.539518900343643,0.477120249144271
0.540664375715922,0.477476906919309
0.541809851088202,0.478089070613731
0.542955326460481,0.478746850230208
0.544100801832761,0.479227711202932
0.54524627720504,0.479726593295215
0.54639175257732,0.480259795945045
0.547537227949599,0.480864609246849
0.548682703321879,0.481341167410216
0.549828178694158,0.481718892823815
0.550973654066438,0.48201238464523
0.552119129438717,0.482429957415613
0.553264604810997,0.482840924104021
0.554410080183276,0.483193164619758
0.555555555555556,0.483669876141233
0.556701030927835,0.484230619461769
0.557846506300115,0.484634604369999
0.558991981672394,0.485223413475491
0.560137457044674,0.486061561436772
0.561282932416953,0.487119681071505
0.562428407789233,0.487766146960512
0.563573883161512,0.488602328389378
0.564719358533792,0.489374518269908
0.565864833906071,0.490139181705284
0.56701030927835,0.491350894574012
0.56815578465063,0.492207523296331
0.569301260022909,0.492839668859027
0.570446735395189,0.493951672833696
0.571592210767468,0.494586160006944
0.572737686139748,0.495242776930901
0.573883161512027,0.496059965189204
0.575028636884307,0.496560134868819
0.576174112256586,0.497081524894472
0.577319587628866,0.497632393424496
0.578465063001146,0.498157974001574
0.579610538373425,0.49889383315484
0.580756013745705,0.499143781646687
0.581901489117984,0.499689040968958
0.583046964490263,0.500064366166065
0.584192439862543,0.500593462241009
0.585337915234822,0.500964600313768
0.586483390607102,0.501158782563037
0.587628865979381,0.501442222281209
0.588774341351661,0.501787874953846
0.58991981672394,0.502020486346354
0.59106529209622,0.502178068326016
0.592210767468499,0.502547335645746
0.593356242840779,0.502925454326615
0.594501718213058,0.503208808548968
0.595647193585338,0.50362419272434
0.596792668957617,0.504092680145691
0.597938144329897,0.504443069182274
0.599083619702176,0.504579916843508
0.600229095074456,0.504835021679328
0.601374570446735,0.505283443925742
0.602520045819015,0.505454201269823
0.603665521191294,0.505640557084837
0.604810996563574,0.50601134764093
0.605956471935853,0.506218493678635
0.607101947308133,0.506485075152225
0.608247422680412,0.506650204596739
0.609392898052692,0.506925820131903
0.610538373424971,0.50718021203586
0.611683848797251,0.507434117735779
0.61282932416953,0.507790154713447
0.61397479954181,0.508083873800278
0.615120274914089,0.508467999949347
0.616265750286369,0.508629292946053
0.617411225658648,0.508751596885884
0.618556701030928,0.509001434334993
0.619702176403207,0.509266601564793
0.620847651775487,0.509485084858632
0.621993127147766,0.50966619416035
0.623138602520046,0.509852168055833
0.624284077892325,0.510025151018941
0.625429553264605,0.510261032861379
0.626575028636884,0.510384651499312
0.627720504009164,0.51057381475011
0.628865979381443,0.510672360023743
0.630011454753723,0.51079283316012
0.631156930126002,0.510962991970073
0.632302405498282,0.511132611528268
0.633447880870561,0.511254243074135
0.634593356242841,0.511429993524051
0.63573883161512,0.511579658924258
0.6368843069874,0.511712640564579
0.638029782359679,0.511809841133367
0.639175257731959,0.51186840219338
0.640320733104238,0.51195270527213
0.641466208476518,0.512041758893868
0.642611683848797,0.512189954928157
0.643757159221077,0.512327859964587
0.644902634593356,0.512434032432165
0.646048109965636,0.5125330865461
0.647193585337915,0.512662394065744
0.648339060710195,0.512851304245778
0.649484536082474,0.512983658530649
0.650630011454754,0.513121144080472
0.651775486827033,0.513223959105514
0.652920962199313,0.513425102982032
0.654066437571592,0.513593471322594
0.655211912943872,0.51380331589093
0.656357388316151,0.513896624998443
0.657502863688431,0.514024813210379
0.65864833906071,0.514124047447793
0.65979381443299,0.514456879199536
0.660939289805269,0.514675491774269
0.662084765177549,0.514836361270442
0.663230240549828,0.514995261188421
0.664375715922108,0.515145710696727
0.665521191294387,0.515465091173831
0.666666666666667,0.515963761507117
0.667812142038946,0.516189718224651
0.668957617411226,0.516445831451192
0.670103092783505,0.517132177669658
0.671248568155785,0.517541736705631
0.672394043528064,0.517998138046287
0.673539518900344,0.518715453110691
0.674684994272623,0.51915761691088
0.675830469644903,0.519986280411006
0.676975945017182,0.520626794217432
0.678121420389462,0.521815248986143
0.679266895761741,0.522834507605532
0.680412371134021,0.523705045166275
0.6815578465063,0.524659803672664
0.68270332187858,0.52494473544502
0.683848797250859,0.525704732332475
0.684994272623139,0.526088414519644
0.686139747995418,0.526566435979618
0.687285223367698,0.526840980725556
0.688430698739977,0.527066923620643
0.689576174112257,0.527477847743629
0.690721649484536,0.527622037594401
0.691867124856816,0.527888543853499
0.693012600229095,0.528088986539273
0.694158075601375,0.528307400656651
0.695303550973654,0.528625255904714
0.696449026345934,0.528847935484231
0.697594501718213,0.528993919101273
0.698739977090493,0.529080121963181
0.699885452462772,0.529207546115646
0.701030927835051,0.52928800306459
0.702176403207331,0.529416284240205
0.703321878579611,0.529514426012503
0.70446735395189,0.529649907068186
0.70561282932417,0.529764287763849
0.706758304696449,0.529901752527351
0.707903780068729,0.530036326722889
0.709049255441008,0.530158395898362
0.710194730813288,0.530281689157809
0.711340206185567,0.530401443559162
0.712485681557847,0.530608918611075
0.713631156930126,0.530727844107069
0.714776632302406,0.530896567418366
0.715922107674685,0.531053728853897
0.717067583046964,0.531158760608905
0.718213058419244,0.531275503593266
0.719358533791523,0.531393579784835
0.720504009163803,0.531514424932626
0.721649484536082,0.531628436238971
0.722794959908362,0.531744958671652
0.723940435280641,0.531963508790446
0.725085910652921,0.532080026752358
0.7262313860252,0.532164287648496
0.72737686139748,0.532342196195091
0.728522336769759,0.532556997338682
0.729667812142039,0.532662328366447
0.730813287514318,0.53285468648263
0.731958762886598,0.533069247421971
0.733104238258877,0.53324438408344
0.734249713631157,0.533380653674539
0.735395189003436,0.533621768456831
0.736540664375716,0.533772349440979
0.737686139747995,0.533998053907171
0.738831615120275,0.534174973934781
0.739977090492554,0.534409393422271
0.741122565864834,0.534672115907075
0.742268041237113,0.534984302791945
0.743413516609393,0.535213915666825
0.744558991981672,0.535451828015256
0.745704467353952,0.535736324776876
0.746849942726231,0.536004235163731
0.747995418098511,0.536344034080699
0.74914089347079,0.536523169297072
0.75028636884307,0.536693848135693
0.751431844215349,0.537040729464965
0.752577319587629,0.537250565449229
0.753722794959908,0.537576255322123
0.754868270332188,0.537818502973326
0.756013745704467,0.537977627335137
0.757159221076747,0.538373491805124
0.758304696449026,0.538955618153255
0.759450171821306,0.539741480368004
0.760595647193585,0.541054762239831
0.761741122565865,0.548628889730613
0.762886597938144,0.554745551883616
0.764032073310424,0.561065167187673
0.765177548682703,0.565696482666353
0.766323024054983,0.57109198307791
0.767468499427262,0.572796424797185
0.768613974799542,0.573895081025573
0.769759450171821,0.575597800354967
0.770904925544101,0.576389150081882
0.77205040091638,0.577182939090634
0.77319587628866,0.577853336564383
0.774341351660939,0.578728153706928
0.775486827033219,0.579302446876849
0.776632302405498,0.579673330498478
0.777777777777778,0.580281639850004
0.778923253150057,0.580639568510394
0.780068728522337,0.581026572106785
0.781214203894616,0.581577332075724
0.782359679266896,0.582208600874973
0.783505154639175,0.582553705441917
0.784650630011455,0.583084391270145
0.785796105383734,0.583315029251204
0.786941580756014,0.58379357934067
0.788087056128293,0.584043111046693
0.789232531500573,0.584512582699565
0.790378006872852,0.584857619879715
0.791523482245132,0.585419638528698
0.792668957617411,0.585769381454477
0.793814432989691,0.586116182076504
0.79495990836197,0.586604443305663
0.79610538373425,0.58685198263729
0.797250859106529,0.587294017301607
0.798396334478809,0.587650019682914
0.799541809851088,0.587895689237114
0.800687285223368,0.58815098463882
0.801832760595647,0.588413340185066
0.802978235967927,0.588950246163081
0.804123711340206,0.589180852796335
0.805269186712486,0.589405614536564
0.806414662084765,0.589860956772784
0.807560137457045,0.590526762541222
0.808705612829324,0.590848021481946
0.809851088201604,0.591353741522792
0.810996563573883,0.591704702061991
0.812142038946163,0.592169434389285
0.813287514318442,0.592939319474282
0.814432989690722,0.593562227338479
0.815578465063001,0.59440548576883
0.816723940435281,0.595592621010329
0.81786941580756,0.596755684768164
0.81901489117984,0.598663533556364
0.820160366552119,0.600094541077502
0.821305841924399,0.601572651638765
0.822451317296678,0.602714046014753
0.823596792668958,0.603330658937151
0.824742268041237,0.604052702081412
0.825887743413517,0.604523074686792
0.827033218785796,0.604860071216173
0.828178694158076,0.605241187170583
0.829324169530355,0.605667094097395
0.830469644902635,0.606135370568057
0.831615120274914,0.606588494960834
0.832760595647194,0.607070311139678
0.833906071019473,0.607812045228414
0.835051546391753,0.608226813956431
0.836197021764032,0.608810326214258
0.837342497136312,0.609028715865505
0.838487972508591,0.609299362161016
0.839633447880871,0.609711791139911
0.84077892325315,0.610713459525827
0.84192439862543,0.611468964976877
0.843069873997709,0.612618869516562
0.844215349369989,0.614145511422989
0.845360824742268,0.6157714820347
0.846506300114548,0.617691475477118
0.847651775486827,0.619098726438087
0.848797250859107,0.620733599259417
0.849942726231386,0.621671312241556
0.851088201603665,0.623305969668643
0.852233676975945,0.631489802329602
0.853379152348224,0.636899378418939
0.854524627720504,0.644674581665537
0.855670103092783,0.64851921067284
0.856815578465063,0.65192361304294
0.857961053837342,0.657976790320432
0.859106529209622,0.664479849355927
0.860252004581902,0.669532123554109
0.861397479954181,0.671999404690475
0.862542955326461,0.673431288241459
0.86368843069874,0.674397142468846
0.86483390607102,0.675435063619763
0.865979381443299,0.67625815007582
0.867124856815578,0.677011426960768
0.868270332187858,0.678048533198209
0.869415807560137,0.678726110895101
0.870561282932417,0.679129182708468
0.871706758304696,0.6798773160243
0.872852233676976,0.681274217063772
0.873997709049255,0.681535333660794
0.875143184421535,0.682222092676567
0.876288659793814,0.683206729327606
0.877434135166094,0.684058821753835
0.878579610538373,0.684671972117064
0.879725085910653,0.685134688070061
0.880870561282932,0.685930254848057
0.882016036655212,0.68629788194583
0.883161512027491,0.686894446520546
0.884306987399771,0.687457320368365
0.88545246277205,0.688029699447915
0.88659793814433,0.688388577643017
0.887743413516609,0.689257600656944
0.888888888888889,0.690060320506744
0.890034364261168,0.690759480953439
0.891179839633448,0.691637309225229
0.892325315005727,0.692456706443771
0.893470790378007,0.693888257117117
0.894616265750286,0.695121105841161
0.895761741122566,0.696370164097804
0.896907216494845,0.69908013994049
0.898052691867125,0.702522779838113
0.899198167239404,0.705193234108436
0.900343642611684,0.70788368995842
0.901489117983963,0.7150858290446
0.902634593356243,0.725844549895194
0.903780068728522,0.731533043163856
0.904925544100802,0.733695695608951
0.906071019473081,0.734961743322012
0.907216494845361,0.736363923787404
0.90836197021764,0.737622867466192
0.90950744558992,0.738615487640787
0.910652920962199,0.740142853915992
0.911798396334479,0.74070418518115
0.912943871706758,0.741577564261772
0.914089347079038,0.742160685564331
0.915234822451317,0.743349475404878
0.916380297823597,0.744235641547
0.917525773195876,0.745359904735357
0.918671248568156,0.746618314763226
0.919816723940435,0.747669222634065
0.920962199312715,0.749173742200797
0.922107674684994,0.752623577731818
0.923253150057274,0.839644893340222
0.924398625429553,0.879287168987959
0.925544100801833,0.889813374835635
0.926689576174112,0.896095324930607
0.927835051546392,0.901362279902575
0.928980526918671,0.906661253126357
0.930126002290951,0.912746657851752
0.93127147766323,0.917552709398438
0.93241695303551,0.921092884852184
0.933562428407789,0.924250984576962
0.934707903780069,0.928243028928514
0.935853379152348,0.930196907617989
0.936998854524628,0.931898933054148
0.938144329896907,0.934987673193928
0.939289805269187,0.937867100195303
0.940435280641466,0.940052512274293
0.941580756013746,0.942608152561305
0.942726231386025,0.945365955243857
0.943871706758305,0.947570512470178
0.945017182130584,0.948919888663745
0.946162657502864,0.95109603444375
0.947308132875143,0.954021657487466
0.948453608247423,0.955054807533128
0.949599083619702,0.956547894969691
0.950744558991982,0.958283108849708
0.951890034364261,0.959875717133052
0.953035509736541,0.961770591074003
0.95418098510882,0.963935930783774
0.9553264604811,0.966331950548951
0.956471935853379,0.968644722518174
0.957617411225659,0.97067636641223
0.958762886597938,0.971950509326478
0.959908361970218,0.973520671435228
0.961053837342497,0.976101761192445
0.962199312714777,0.977759129698753
0.963344788087056,0.981549241973226
0.964490263459336,0.988263827775585
0.965635738831615,0.995878595400653
0.966781214203895,1.00750652593624
0.967926689576174,1.02066737823417
0.969072164948454,1.02867406281087
0.970217640320733,1.0405626193819
0.971363115693013,1.04539152838188
0.972508591065292,1.05276491899908
0.973654066437572,1.05697744527054
0.974799541809851,1.06360458415561
0.975945017182131,1.07216303200028
0.97709049255441,1.07871818378203
0.97823596792669,1.08683600571727
0.979381443298969,1.09382315897688
0.980526918671249,1.10153065642986
0.981672394043528,1.10420867128276
0.982817869415808,1.10930407290684
0.983963344788087,1.1166072565382
0.985108820160367,1.12226998652429
0.986254295532646,1.12649903795478
0.987399770904926,1.13179229456261
0.988545246277205,1.13857898455998
0.989690721649485,1.14470308029747
0.990836197021764,1.15049327833833
0.991981672394044,1.16165120774474
0.993127147766323,1.16777909725384
0.994272623138603,1.17136488236148
0.995418098510882,1.17602404873797
0.996563573883162,1.18192625226456
0.997709049255441,1.18920282442781
0.998854524627721,1.20316556611381
1,1.26185942707419


==> data/aoa_no_init_std_dev_3.txt <==
0,0.0101646084937072
0.0011454753722795,0.0173246868507262
0.00229095074455899,0.0202654671959571
0.00343642611683849,0.0218301416420923
0.00458190148911798,0.0225969485871569
0.00572737686139748,0.0230953428677838
0.00687285223367698,0.0235998296130708
0.00801832760595647,0.0243956281608585
0.00916380297823597,0.0247954807769893
0.0103092783505155,0.0253769806633378
0.011454753722795,0.025810447878844
0.0126002290950745,0.026036875342163
0.013745704467354,0.0263640378188773
0.0148911798396334,0.0269592598826016
0.0160366552119129,0.0274011852330972
0.0171821305841924,0.0276131917226793
0.0183276059564719,0.0280577595092119
0.0194730813287514,0.0285246349452593
0.0206185567010309,0.0290280234157344
0.0217640320733104,0.0297569111155105
0.0229095074455899,0.0303327423497744
0.0240549828178694,0.0308616246080997
0.0252004581901489,0.0312702378661671
0.0263459335624284,0.0320716592490903
0.0274914089347079,0.0326869205391238
0.0286368843069874,0.0334828551824658
0.0297823596792669,0.0340182572311327
0.0309278350515464,0.0344591440786022
0.0320733104238259,0.0351321036592132
0.0332187857961054,0.0357702988769982
0.0343642611683849,0.0368243157561438
0.0355097365406644,0.0398593675660008
0.0366552119129439,0.0434466907841496
0.0378006872852234,0.0501293823650826
0.0389461626575029,0.052590485056869
0.0400916380297824,0.0535040179708631
0.0412371134020619,0.0539576035537759
0.0423825887743414,0.0547899573128833
0.0435280641466208,0.0555263728199158
0.0446735395189003,0.0558953341815627
0.0458190148911798,0.0561775132044906
0.0469644902634593,0.0563480390257127
0.0481099656357388,0.0565120723061259
0.0492554410080183,0.0570449001427413
0.0504009163802978,0.0574435071869663
0.0515463917525773,0.0577594657349561
0.0526918671248568,0.0581130340440362
0.0538373424971363,0.0583785820265449
0.0549828178694158,0.0586772286860378
0.0561282932416953,0.0589957176113748
0.0572737686139748,0.0592763078884514
0.0584192439862543,0.0596002929485102
0.0595647193585338,0.0601205846464826
0.0607101947308133,0.0603744497900089
0.0618556701030928,0.0607756939701593
0.0630011454753723,0.0614780849758133
0.0641466208476518,0.0624309114534578
0.0652920962199313,0.0632252974006877
0.0664375715922108,0.0638774633835304
0.0675830469644903,0.0654122374566251
0.0687285223367698,0.0665002112664294
0.0698739977090493,0.0676043024051631
0.0710194730813287,0.0680417618461637
0.0721649484536082,0.0685680040541185
0.0733104238258877,0.0701211960346188
0.0744558991981672,0.0715961730935659
0.0756013745704467,0.0780160662727663
0.0767468499427262,0.0993471416305086
0.0778923253150057,0.182501897888708
0.0790378006872852,0.183241681749866
0.0801832760595647,0.183761136103518
0.0813287514318442,0.18419811878212
0.0824742268041237,0.184673066265727
0.0836197021764032,0.185141364013298
0.0847651775486827,0.185630395310266
0.0859106529209622,0.186034897377116
0.0870561282932417,0.186328692119606
0.0882016036655212,0.186512536447262
0.0893470790378007,0.186778305612765
0.0904925544100802,0.186985780227267
0.0916380297823597,0.187113098073513
0.0927835051546392,0.18730092951168
0.0939289805269187,0.187457834937941
0.0950744558991982,0.187612540195736
0.0962199312714777,0.18784802601144
0.0973654066437572,0.188108681999298
0.0985108820160367,0.188180629841492
0.0996563573883162,0.188399185947622
0.100801832760596,0.188629704101393
0.101947308132875,0.188733020511522
0.103092783505155,0.188886053195048
0.104238258877434,0.189106810667359
0.105383734249714,0.189256700301916
0.106529209621993,0.189430597837724
0.107674684994273,0.1896826196368
0.108820160366552,0.189967969395116
0.109965635738832,0.190329646121929
0.111111111111111,0.190653557207333
0.112256586483391,0.19107604186612
0.11340206185567,0.191697530990949
0.11454753722795,0.192577315498586
0.115693012600229,0.237194506234692
0.116838487972509,0.247725906707371
0.117983963344788,0.250904499462729
0.119129438717068,0.2527634479542
0.120274914089347,0.25366387481875
0.121420389461627,0.254149058108892
0.122565864833906,0.254587527075034
0.123711340206186,0.254818494210944
0.124856815578465,0.255165463401448
0.126002290950745,0.255368460416402
0.127147766323024,0.255674634655235
0.128293241695304,0.25591909775858
0.129438717067583,0.25614089473758
0.130584192439863,0.256368539030243
0.131729667812142,0.256513933078925
0.132875143184422,0.256742542884184
0.134020618556701,0.256927443694878
0.135166093928981,0.257076263073863
0.13631156930126,0.257192627642339
0.13745704467354,0.257316769939381
0.138602520045819,0.257491064724236
0.139747995418099,0.257613844417123
0.140893470790378,0.257685426821013
0.142038946162657,0.257818205139437
0.143184421534937,0.257929605137917
0.144329896907216,0.258009534184715
0.145475372279496,0.258131494823051
0.146620847651775,0.258404891310252
0.147766323024055,0.258486006448947
0.148911798396334,0.258632777350418
0.150057273768614,0.25872663579268
0.151202749140893,0.258843821963299
0.152348224513173,0.258979889753524
0.153493699885452,0.259135902807986
0.154639175257732,0.259238478881279
0.155784650630011,0.259351217309087
0.156930126002291,0.259508273693728
0.15807560137457,0.25959607973381
0.15922107674685,0.259799767245595
0.160366552119129,0.259911661584055
0.161512027491409,0.260120825535168
0.162657502863688,0.260268838101877
0.163802978235968,0.260422747817064
0.164948453608247,0.260593145335079
0.166093928980527,0.260708402609663
0.167239404352806,0.260933035489205
0.168384879725086,0.261156474212004
0.169530355097365,0.261402161346941
0.170675830469645,0.261567837434541
0.171821305841924,0.261907588086875
0.172966781214204,0.262165804747194
0.174112256586483,0.262581964428829
0.175257731958763,0.263426584779018
0.176403207331042,0.264427521654696
0.177548682703322,0.266409157740405
0.178694158075601,0.270417785518382
0.179839633447881,0.27081313091289
0.18098510882016,0.271779696150669
0.18213058419244,0.27208988610818
0.183276059564719,0.272629099162856
0.184421534936999,0.272905575151733
0.185567010309278,0.273129724836468
0.186712485681558,0.273442598457385
0.187857961053837,0.273606120455198
0.189003436426117,0.273836942524165
0.190148911798396,0.274112298155381
0.191294387170676,0.274515768071549
0.192439862542955,0.274779298891656
0.193585337915235,0.275096708861277
0.194730813287514,0.275264570786288
0.195876288659794,0.275499611999556
0.197021764032073,0.275700565764593
0.198167239404353,0.2758859132791
0.199312714776632,0.276127541436966
0.200458190148912,0.276328277735405
0.201603665521191,0.276538636017016
0.202749140893471,0.276714424429416
0.20389461626575,0.276823232203092
0.20504009163803,0.277039680739017
0.206185567010309,0.277184712650071
0.207331042382589,0.277278592949131
0.208476517754868,0.277447761562964
0.209621993127148,0.277658208243255
0.210767468499427,0.277787238905811
0.211912943871707,0.278101783398493
0.213058419243986,0.278223214251802
0.214203894616266,0.278384503249703
0.215349369988545,0.278592710179532
0.216494845360825,0.278747986040632
0.217640320733104,0.279031372883031
0.218785796105384,0.279430419236378
0.219931271477663,0.279571911936758
0.221076746849943,0.279913993842158
0.222222222222222,0.280304281807826
0.223367697594502,0.280486966723133
0.224513172966781,0.28075066575266
0.225658648339061,0.281024252455088
0.22680412371134,0.281338719618189
0.22794959908362,0.281664765005034
0.229095074455899,0.281979121640697
0.230240549828179,0.282331062485109
0.231386025200458,0.282579785319854
0.232531500572738,0.282881655461448
0.233676975945017,0.283190479322623
0.234822451317297,0.283421064521155
0.235967926689576,0.283626907738818
0.237113402061856,0.283991522880052
0.238258877434135,0.284361534229975
0.239404352806415,0.284750464973805
0.240549828178694,0.285194846318627
0.241695303550974,0.285508709438789
0.242840778923253,0.285941108212214
0.243986254295533,0.286221801201233
0.245131729667812,0.286413662653686
0.246277205040092,0.286544859701121
0.247422680412371,0.286788235479354
0.248568155784651,0.286988629733228
0.24971363115693,0.287274795756538
0.25085910652921,0.287630271852886
0.252004581901489,0.287896738310259
0.253150057273769,0.288094376711936
0.254295532646048,0.288497180871623
0.255441008018328,0.288716067966305
0.256586483390607,0.28909785239875
0.257731958762887,0.289320668417946
0.258877434135166,0.289550344923623
0.260022909507446,0.289757336930692
0.261168384879725,0.290234399431598
0.262313860252005,0.290535796945932
0.263459335624284,0.290964320873111
0.264604810996564,0.29149218046257
0.265750286368843,0.29195336962406
0.266895761741123,0.292647932551315
0.268041237113402,0.293208111833385
0.269186712485682,0.294096695511661
0.270332187857961,0.294619138182578
0.271477663230241,0.30002354828995
0.27262313860252,0.303505835109983
0.2737686139748,0.304681777140743
0.274914089347079,0.305283760066165
0.276059564719359,0.305727876557617
0.277205040091638,0.306022364758903
0.278350515463918,0.306310738878495
0.279495990836197,0.30666851106903
0.280641466208477,0.30685632126135
0.281786941580756,0.307040737611837
0.282932416953036,0.307258421755903
0.284077892325315,0.307593553397995
0.285223367697594,0.307706626430502
0.286368843069874,0.307798319425249
0.287514318442153,0.308052320499396
0.288659793814433,0.308344739187337
0.289805269186713,0.308551691535104
0.290950744558992,0.308790356594223
0.292096219931271,0.308972779678758
0.293241695303551,0.309331535019048
0.29438717067583,0.30956128005488
0.29553264604811,0.309742289850401
0.296678121420389,0.310044928247901
0.297823596792669,0.310314116708306
0.298969072164948,0.310525538476734
0.300114547537228,0.31082508065367
0.301260022909507,0.311112240165799
0.302405498281787,0.311366467338501
0.303550973654066,0.311731261751832
0.304696449026346,0.312130126459885
0.305841924398625,0.312337623203991
0.306987399770905,0.312729442631366
0.308132875143184,0.31330532012862
0.309278350515464,0.313646595831142
0.310423825887743,0.314780680980574
0.311569301260023,0.316261427884684
0.312714776632302,0.317407199751307
0.313860252004582,0.318278841958879
0.315005727376861,0.320366686660135
0.316151202749141,0.321988863436949
0.31729667812142,0.324755681856953
0.3184421534937,0.326081554653847
0.319587628865979,0.32777127033837
0.320733104238259,0.328540740967327
0.321878579610538,0.328878204038887
0.323024054982818,0.329350175926361
0.324169530355097,0.329703437544729
0.325315005727377,0.329990274983764
0.326460481099656,0.330193709129842
0.327605956471936,0.330622739083346
0.328751431844215,0.330841360529895
0.329896907216495,0.331231179439309
0.331042382588774,0.331651237269175
0.332187857961054,0.331821636131192
0.333333333333333,0.332053818321403
0.334478808705613,0.33232503874046
0.335624284077892,0.332560092113735
0.336769759450172,0.332739488379829
0.337915234822451,0.332965823752447
0.339060710194731,0.333103303575067
0.34020618556701,0.33335315048055
0.34135166093929,0.333540327210515
0.342497136311569,0.333763783436237
0.343642611683849,0.334045527628809
0.344788087056128,0.334445443681458
0.345933562428408,0.334635708794223
0.347079037800687,0.334929506689012
0.348224513172967,0.335186405974185
0.349369988545246,0.33535284814026
0.350515463917526,0.335618049661337
0.351660939289805,0.335958105306882
0.352806414662085,0.33617295511003
0.353951890034364,0.336321602054144
0.355097365406644,0.336801866982947
0.356242840778923,0.337075623255118
0.357388316151203,0.337529328585075
0.358533791523482,0.337738487401729
0.359679266895762,0.338145475355064
0.360824742268041,0.338431237175949
0.361970217640321,0.338825124327851
0.3631156930126,0.339258082611549
0.36426116838488,0.339684951326138
0.365406643757159,0.340244103842303
0.366552119129439,0.340645956670068
0.367697594501718,0.341485764424308
0.368843069873998,0.342152157299855
0.369988545246277,0.342522015665822
0.371134020618557,0.3429439954104
0.372279495990836,0.343640531973757
0.373424971363116,0.344097332833556
0.374570446735395,0.344477642255573
0.375715922107675,0.345326803146774
0.376861397479954,0.346159413084795
0.378006872852234,0.348161348312498
0.379152348224513,0.348872743611901
0.380297823596793,0.350912696904253
0.381443298969072,0.352603261979905
0.382588774341352,0.354363637083008
0.383734249713631,0.356415739560534
0.384879725085911,0.358285171685585
0.38602520045819,0.360902931031283
0.38717067583047,0.36212394798394
0.388316151202749,0.363275636604418
0.389461626575029,0.364099897007228
0.390607101947308,0.364959011859098
0.391752577319588,0.365697246502224
0.392898052691867,0.36618651375584
0.394043528064147,0.366417130038146
0.395189003436426,0.36693733748769
0.396334478808706,0.367425901384925
0.397479954180985,0.367897838364685
0.398625429553265,0.368289142495145
0.399770904925544,0.368616412104468
0.400916380297824,0.369174717622407
0.402061855670103,0.369559131760192
0.403207331042383,0.370149306775328
0.404352806414662,0.37041679008105
0.405498281786942,0.370689421105378
0.406643757159221,0.371425527866945
0.407789232531501,0.371741853823053
0.40893470790378,0.372092210145242
0.41008018327606,0.372495978335262
0.411225658648339,0.372807244001395
0.412371134020619,0.373160378461377
0.413516609392898,0.373478049640834
0.414662084765178,0.373772002144578
0.415807560137457,0.37402593549974
0.416953035509737,0.374429463967134
0.418098510882016,0.374869447941238
0.419243986254296,0.375044096830361
0.420389461626575,0.375426257822296
0.421534936998855,0.376023485156375
0.422680412371134,0.376518200893378
0.423825887743414,0.377161945890535
0.424971363115693,0.377836596040841
0.426116838487972,0.379034049824741
0.427262313860252,0.381241750686971
0.428407789232531,0.394819059872393
0.429553264604811,0.40114663722627
0.430698739977091,0.404557567679824
0.43184421534937,0.407374400450773
0.43298969072165,0.409144201061557
0.434135166093929,0.4115673131185
0.435280641466208,0.413618242670295
0.436426116838488,0.415412030963478
0.437571592210767,0.415900794309397
0.438717067583047,0.416829406272004
0.439862542955326,0.417287928012344
0.441008018327606,0.417591749169836
0.442153493699885,0.418100869629678
0.443298969072165,0.418252373772468
0.444444444444444,0.418590175089323
0.445589919816724,0.418765323725297
0.446735395189003,0.419083787054395
0.447880870561283,0.419434090410947
0.449026345933562,0.419663559496083
0.450171821305842,0.419877692169713
0.451317296678121,0.420006001700151
0.452462772050401,0.420314319518666
0.45360824742268,0.420528460466996
0.45475372279496,0.420741841771661
0.455899198167239,0.421226653241468
0.457044673539519,0.42170896933171
0.458190148911798,0.421984165920301
0.459335624284078,0.42268404475004
0.460481099656357,0.423281987460779
0.461626575028637,0.423802175379509
0.462772050400916,0.424511309013101
0.463917525773196,0.425065896156774
0.465063001145475,0.425674821333521
0.466208476517755,0.426824866902236
0.467353951890034,0.42776499811359
0.468499427262314,0.428369976473667
0.469644902634593,0.428697795628741
0.470790378006873,0.429820269126564
0.471935853379152,0.430729134067487
0.473081328751432,0.431885389762073
0.474226804123711,0.433187660994707
0.475372279495991,0.433860562735833
0.47651775486827,0.434311809551608
0.47766323024055,0.434909229647073
0.478808705612829,0.435828885732375
0.479954180985109,0.436470135605907
0.481099656357388,0.436982454209445
0.482245131729668,0.437589758364883
0.483390607101947,0.438121686244023
0.484536082474227,0.438729978074078
0.485681557846506,0.439255456755128
0.486827033218786,0.440003815693951
0.487972508591065,0.440614937601773
0.489117983963345,0.441484310990648
0.490263459335624,0.442046634727623
0.491408934707904,0.442453350338298
0.492554410080183,0.442886125836207
0.493699885452463,0.443666802819014
0.494845360824742,0.444771370901769
0.495990836197022,0.445363713151703
0.497136311569301,0.445735833552163
0.498281786941581,0.446808284691942
0.49942726231386,0.447330009867014
0.50057273768614,0.448286735837574
0.501718213058419,0.448904668711552
0.502863688430699,0.449828735588476
0.504009163802978,0.450202357478833
0.505154639175258,0.451289961687678
0.506300114547537,0.451954031489856
0.507445589919817,0.452836722534241
0.508591065292096,0.453888363658323
0.509736540664376,0.454408486743396
0.510882016036655,0.454894201865414
0.512027491408935,0.455984734474776
0.513172966781214,0.456861715282419
0.514318442153494,0.457851777596864
0.515463917525773,0.459100716570934
0.516609392898053,0.460150723342018
0.517754868270332,0.461637193718135
0.518900343642612,0.462782097353245
0.520045819014891,0.463740333927708
0.521191294387171,0.465526358043904
0.52233676975945,0.467560304838753
0.52348224513173,0.468501645467003
0.524627720504009,0.469382766208614
0.525773195876289,0.470251709002973
0.526918671248568,0.47098954043853
0.528064146620848,0.471378556743368
0.529209621993127,0.47205395140628
0.530355097365407,0.472590482316471
0.531500572737686,0.473178815545959
0.532646048109966,0.474051725806739
0.533791523482245,0.474672065224574
0.534936998854525,0.475277095340185
0.536082474226804,0.47586607244858
0.537227949599084,0.476299799621204
0.538373424971363,0.476675510306442
0.539518900343643,0.477109315221436
0.540664375715922,0.477392189983097
0.541809851088202,0.47804712539665
0.542955326460481,0.478746908555816
0.544100801832761,0.479214946186953
0.54524627720504,0.479726404635725
0.54639175257732,0.480194768050233
0.547537227949599,0.480864324101292
0.548682703321879,0.48126834919013
0.549828178694158,0.481508154861685
0.550973654066438,0.48191505918214
0.552119129438717,0.482386012164464
0.553264604810997,0.482840735161568
0.554410080183276,0.4831491342344
0.555555555555556,0.483623652563618
0.556701030927835,0.484194696961254
0.557846506300115,0.484634259822572
0.558991981672394,0.485223080527882
0.560137457044674,0.485978753848581
0.561282932416953,0.486921221819265
0.562428407789233,0.487681019982185
0.563573883161512,0.488602173463344
0.564719358533792,0.489374217490602
0.565864833906071,0.490002428956149
0.56701030927835,0.491350819466704
0.56815578465063,0.492207571576506
0.569301260022909,0.492839661926594
0.570446735395189,0.493719286697936
0.571592210767468,0.494204392137029
0.572737686139748,0.495200125963465
0.573883161512027,0.495991150383748
0.575028636884307,0.496560128380613
0.576174112256586,0.497078912255974
0.577319587628866,0.497416592241433
0.578465063001146,0.498157972232631
0.579610538373425,0.498859912156336
0.580756013745705,0.499084958818448
0.581901489117984,0.499689082647284
0.583046964490263,0.50006442538176
0.584192439862543,0.500553410695308
0.585337915234822,0.500953076774518
0.586483390607102,0.501101804065616
0.587628865979381,0.501436463609944
0.588774341351661,0.501785170538216
0.58991981672394,0.502002921776072
0.59106529209622,0.502178055068972
0.592210767468499,0.502547332747742
0.593356242840779,0.502897578911866
0.594501718213058,0.503208836205678
0.595647193585338,0.503624198220263
0.596792668957617,0.504092650729232
0.597938144329897,0.504443054192293
0.599083619702176,0.504578860792875
0.600229095074456,0.504821297855597
0.601374570446735,0.505223719485317
0.602520045819015,0.505443299642906
0.603665521191294,0.505625566275611
0.604810996563574,0.505972683687594
0.605956471935853,0.506178894751493
0.607101947308133,0.506460755898784
0.608247422680412,0.506631634643331
0.609392898052692,0.506903157412916
0.610538373424971,0.507162790298714
0.611683848797251,0.507429474556804
0.61282932416953,0.507787885696653
0.61397479954181,0.508068131613824
0.615120274914089,0.50844495674743
0.616265750286369,0.50862929255396
0.617411225658648,0.508748927217162
0.618556701030928,0.508948274069195
0.619702176403207,0.509266616347565
0.620847651775487,0.50948254235653
0.621993127147766,0.509640694721606
0.623138602520046,0.509840168361926
0.624284077892325,0.510003578880033
0.625429553264605,0.510260985465831
0.626575028636884,0.510361363759372
0.627720504009164,0.510558307556475
0.628865979381443,0.510665238057975
0.630011454753723,0.510792803607751
0.631156930126002,0.510962971892693
0.632302405498282,0.511132587985518
0.633447880870561,0.511254211217466
0.634593356242841,0.511429984547985
0.63573883161512,0.511579622976632
0.6368843069874,0.511712619498452
0.638029782359679,0.511809837254048
0.639175257731959,0.511868409177763
0.640320733104238,0.511952694495811
0.641466208476518,0.51204172761553
0.642611683848797,0.512189964037905
0.643757159221077,0.512327810632983
0.644902634593356,0.512434039753552
0.646048109965636,0.512533098230288
0.647193585337915,0.512662434085271
0.648339060710195,0.512851284060388
0.649484536082474,0.512983614584922
0.650630011454754,0.513121112524077
0.651775486827033,0.513223936325317
0.652920962199313,0.513425076028257
0.654066437571592,0.513593455327089
0.655211912943872,0.513803308126153
0.656357388316151,0.513896605004704
0.657502863688431,0.51402447297384
0.65864833906071,0.514120972506643
0.65979381443299,0.514456846330333
0.660939289805269,0.514675478966004
0.662084765177549,0.514836391663463
0.663230240549828,0.514995276450353
0.664375715922108,0.515145371899801
0.665521191294387,0.515465079545489
0.666666666666667,0.515963765662625
0.667812142038946,0.516189721812566
0.668957617411226,0.516445774705751
0.670103092783505,0.517091043566189
0.671248568155785,0.517541778248151
0.672394043528064,0.517998136801026
0.673539518900344,0.518715459976724
0.674684994272623,0.519158212443139
0.675830469644903,0.519986303277224
0.676975945017182,0.520626828610559
0.678121420389462,0.521815257296881
0.679266895761741,0.522834548277835
0.680412371134021,0.52370505909405
0.6815578465063,0.524659533889122
0.68270332187858,0.5249447446585
0.683848797250859,0.525704755128337
0.684994272623139,0.526088397009727
0.686139747995418,0.526566434128113
0.687285223367698,0.52684097495678
0.688430698739977,0.527066948045507
0.689576174112257,0.527477845758017
0.690721649484536,0.527622035932989
0.691867124856816,0.527888542745509
0.693012600229095,0.528089000522358
0.694158075601375,0.528307400165467
0.695303550973654,0.528625280991018
0.696449026345934,0.528847967840359
0.697594501718213,0.528991438003241
0.698739977090493,0.529078100459118
0.699885452462772,0.529187515740162
0.701030927835051,0.529287999787172
0.702176403207331,0.529416282189125
0.703321878579611,0.529514425690102
0.70446735395189,0.529649927450409
0.70561282932417,0.52976428630972
0.706758304696449,0.529901776690514
0.707903780068729,0.530036325580641
0.709049255441008,0.530158395553634
0.710194730813288,0.530281688818856
0.711340206185567,0.530401459062412
0.712485681557847,0.530608917532313
0.713631156930126,0.530727841071224
0.714776632302406,0.53089658845835
0.715922107674685,0.531053726856373
0.717067583046964,0.531158758707003
0.718213058419244,0.531275503280129
0.719358533791523,0.531393579281749
0.720504009163803,0.531514424375263
0.721649484536082,0.531628432738617
0.722794959908362,0.531744948268607
0.723940435280641,0.531963508333789
0.725085910652921,0.532080041189858
0.7262313860252,0.532164287073498
0.72737686139748,0.532342210788013
0.728522336769759,0.53255699597569
0.729667812142039,0.532662324841983
0.730813287514318,0.532854699016184
0.731958762886598,0.53306926961548
0.733104238258877,0.533244384200645
0.734249713631157,0.533380681387823
0.735395189003436,0.533621768809056
0.736540664375716,0.533772376465576
0.737686139747995,0.53399778941943
0.738831615120275,0.534174997784148
0.739977090492554,0.534409428764501
0.741122565864834,0.534672143685894
0.742268041237113,0.53498431827273
0.743413516609393,0.535213915062678
0.744558991981672,0.535451840418109
0.745704467353952,0.535736342848975
0.746849942726231,0.53600424740328
0.747995418098511,0.536344036001083
0.74914089347079,0.536523165648252
0.75028636884307,0.536693820261197
0.751431844215349,0.537040746936791
0.752577319587629,0.53725066058891
0.753722794959908,0.537576268022093
0.754868270332188,0.537818501432494
0.756013745704467,0.53797765107591
0.757159221076747,0.538373489659256
0.758304696449026,0.538955617519346
0.759450171821306,0.539741478864938
0.760595647193585,0.541054800061732
0.761741122565865,0.548628889526767
0.762886597938144,0.554745550478512
0.764032073310424,0.56106514340093
0.765177548682703,0.565696473136106
0.766323024054983,0.571091982287643
0.767468499427262,0.572796424100711
0.768613974799542,0.573895071629236
0.769759450171821,0.575597798293477
0.770904925544101,0.576389112476903
0.77205040091638,0.577182551050856
0.77319587628866,0.577853302362976
0.774341351660939,0.578728151838007
0.775486827033219,0.57930241231333
0.776632302405498,0.57967333521928
0.777777777777778,0.580281637388262
0.778923253150057,0.580639552895468
0.780068728522337,0.581026563859154
0.781214203894616,0.581577342075724
0.782359679266896,0.582208609463389
0.783505154639175,0.582553707331147
0.784650630011455,0.583083932388738
0.785796105383734,0.583314993425068
0.786941580756014,0.58379375737446
0.788087056128293,0.584043179525482
0.789232531500573,0.584512090891249
0.790378006872852,0.58485759634792
0.791523482245132,0.585419069622173
0.792668957617411,0.585768901550235
0.793814432989691,0.586116197115452
0.79495990836197,0.586604735409153
0.79610538373425,0.586851762719741
0.797250859106529,0.587293997629575
0.798396334478809,0.587650018961902
0.799541809851088,0.587896133670414
0.800687285223368,0.588150963724676
0.801832760595647,0.588413316721825
0.802978235967927,0.588950241082432
0.804123711340206,0.589180846052212
0.805269186712486,0.589405614024699
0.806414662084765,0.589860981946061
0.807560137457045,0.590526771956943
0.808705612829324,0.590847504866986
0.809851088201604,0.591353399277748
0.810996563573883,0.591704643710343
0.812142038946163,0.592169447230863
0.813287514318442,0.592939324843678
0.814432989690722,0.593562223671784
0.815578465063001,0.594404952116098
0.816723940435281,0.595592201169785
0.81786941580756,0.596755660497352
0.81901489117984,0.598663015026543
0.820160366552119,0.600094339200736
0.821305841924399,0.601572362975572
0.822451317296678,0.602714039754297
0.823596792668958,0.603330656328525
0.824742268041237,0.604052698346527
0.825887743413517,0.604523071395788
0.827033218785796,0.604860064375282
0.828178694158076,0.605241184716284
0.829324169530355,0.605667093045818
0.830469644902635,0.606135365889945
0.831615120274914,0.606588490118891
0.832760595647194,0.607070311843384
0.833906071019473,0.607812037036107
0.835051546391753,0.608226814692594
0.836197021764032,0.608810330388344
0.837342497136312,0.60902871404984
0.838487972508591,0.609299370526365
0.839633447880871,0.609711789804354
0.84077892325315,0.610713457183443
0.84192439862543,0.611468962108538
0.843069873997709,0.612618867420748
0.844215349369989,0.614145493777991
0.845360824742268,0.615771439154801
0.846506300114548,0.617691487034434
0.847651775486827,0.61909872614745
0.848797250859107,0.620733600204361
0.849942726231386,0.621671261009654
0.851088201603665,0.623305976680142
0.852233676975945,0.63148980245789
0.853379152348224,0.636899373902279
0.854524627720504,0.644674583830874
0.855670103092783,0.648519222924824
0.856815578465063,0.651923613587175
0.857961053837342,0.657976790480263
0.859106529209622,0.664479427330125
0.860252004581902,0.66953162925191
0.861397479954181,0.671999390821217
0.862542955326461,0.673431267167625
0.86368843069874,0.674397141348969
0.86483390607102,0.675435032544097
0.865979381443299,0.676258130859503
0.867124856815578,0.677011685790963
0.868270332187858,0.678048540016954
0.869415807560137,0.678726108594566
0.870561282932417,0.67912916649071
0.871706758304696,0.679877307238564
0.872852233676976,0.68127423340421
0.873997709049255,0.681535311635348
0.875143184421535,0.682222068467144
0.876288659793814,0.683206713207694
0.877434135166094,0.684058801701508
0.878579610538373,0.684671947174025
0.879725085910653,0.685134690713005
0.880870561282932,0.685930244274199
0.882016036655212,0.686297883856246
0.883161512027491,0.686894538158119
0.884306987399771,0.687457301255399
0.88545246277205,0.68802969654189
0.88659793814433,0.688388547569744
0.887743413516609,0.68925761175011
0.888888888888889,0.69006034020964
0.890034364261168,0.690759456428167
0.891179839633448,0.691637291758963
0.892325315005727,0.692456684625902
0.893470790378007,0.693888378710586
0.894616265750286,0.69512108608639
0.895761741122566,0.696370139289451
0.896907216494845,0.699080113232677
0.898052691867125,0.702522755945438
0.899198167239404,0.705193294671666
0.900343642611684,0.707883667426842
0.901489117983963,0.715085809777338
0.902634593356243,0.725843859242791
0.903780068728522,0.731532174340895
0.904925544100802,0.733694129568589
0.906071019473081,0.734959845384982
0.907216494845361,0.736361889130199
0.90836197021764,0.737620887199583
0.90950744558992,0.73861788714966
0.910652920962199,0.740140746633242
0.911798396334479,0.740702705965933
0.912943871706758,0.74157615677146
0.914089347079038,0.742158638754573
0.915234822451317,0.74334778253956
0.916380297823597,0.744233681980306
0.917525773195876,0.745357858535255
0.918671248568156,0.746620044936129
0.919816723940435,0.747667512448474
0.920962199312715,0.749172305275478
0.922107674684994,0.752621517172032
0.923253150057274,0.839644859279871
0.924398625429553,0.879169747575181
0.925544100801833,0.889472933336198
0.926689576174112,0.896095122443089
0.927835051546392,0.900439094666704
0.928980526918671,0.906661233977362
0.930126002290951,0.912746669014554
0.93127147766323,0.917484299756955
0.93241695303551,0.921092872620299
0.933562428407789,0.924250986372897
0.934707903780069,0.928243018607607
0.935853379152348,0.930196865224463
0.936998854524628,0.931898894251466
0.938144329896907,0.934987658951261
0.939289805269187,0.937867106947461
0.940435280641466,0.940052493144708
0.941580756013746,0.942608154974638
0.942726231386025,0.945365951579461
0.943871706758305,0.947570521729044
0.945017182130584,0.948919881153045
0.946162657502864,0.951096062891967
0.947308132875143,0.954021650227686
0.948453608247423,0.955054803066913
0.949599083619702,0.956547868346554
0.950744558991982,0.95828311929743
0.951890034364261,0.959875715062821
0.953035509736541,0.961770573666167
0.95418098510882,0.963935908197598
0.9553264604811,0.96633194181467
0.956471935853379,0.968644683172504
0.957617411225659,0.970676399709029
0.958762886597938,0.971950511412683
0.959908361970218,0.973520662002789
0.961053837342497,0.97610175127042
0.962199312714777,0.977759122288353
0.963344788087056,0.981549230146956
0.964490263459336,0.988263761187625
0.965635738831615,0.995878530404807
0.966781214203895,1.00750652440437
0.967926689576174,1.0206672067893
0.969072164948454,1.0286739853374
0.970217640320733,1.04056263127144
0.971363115693013,1.04539137908452
0.972508591065292,1.05276499548439
0.973654066437572,1.05697735848383
0.974799541809851,1.0636044176247
0.975945017182131,1.07216302581069
0.97709049255441,1.07871799063564
0.97823596792669,1.08683578835697
0.979381443298969,1.09382298709677
0.980526918671249,1.10153061579686
0.981672394043528,1.10420842872018
0.982817869415808,1.10930400567774
0.983963344788087,1.11660699504928
0.985108820160367,1.12226978883722
0.986254295532646,1.12649901437962
0.987399770904926,1.13179231720572
0.988545246277205,1.13857884623635
0.989690721649485,1.1447028333758
0.990836197021764,1.15049317407069
0.991981672394044,1.16165120320959
0.993127147766323,1.16777909249383
0.994272623138603,1.17136488352285
0.995418098510882,1.17602400278796
0.996563573883162,1.18192608671346
0.997709049255441,1.18920272154313
0.998854524627721,1.20316544606865
1,1.26185939500849


==> data/ground_truth.txt <==
X	Y
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
19.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
15.5       81
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
17.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
15.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
13.5       77
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
19.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
17.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
15.5       79
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
17.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
13.5       81
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
17.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
15.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
13.5       69
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
19.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
17.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
15.5       71
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
17.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
15.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
13.5       73
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
19.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
17.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
15.5       75
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
19.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
17.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
15.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
13.5       65
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
19.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67
15.5       67


==> data/joint.txt <==
0,0.0262943149045994
0.0011454753722795,0.0289787261019615
0.00229095074455899,0.0297182174670399
0.00343642611683849,0.0301548941278096
0.00458190148911798,0.0307774413573757
0.00572737686139748,0.0315017715183707
0.00687285223367698,0.0317868632292996
0.00801832760595647,0.0321603039220808
0.00916380297823597,0.0325562990004933
0.0103092783505155,0.0327485206952643
0.011454753722795,0.0331143020806234
0.0126002290950745,0.033413193134235
0.013745704467354,0.0338063165756679
0.0148911798396334,0.0340485970866212
0.0160366552119129,0.0342897166084724
0.0171821305841924,0.0345063309029334
0.0183276059564719,0.0347762879377997
0.0194730813287514,0.0350292748040703
0.0206185567010309,0.0353511470826796
0.0217640320733104,0.0358045243116568
0.0229095074455899,0.0360565343218659
0.0240549828178694,0.0364738572817381
0.0252004581901489,0.0368298903354099
0.0263459335624284,0.0370775443899835
0.0274914089347079,0.0375504393900129
0.0286368843069874,0.0377692657252732
0.0297823596792669,0.0381376098817081
0.0309278350515464,0.0384603675256142
0.0320733104238259,0.0389643606889578
0.0332187857961054,0.0394554235843772
0.0343642611683849,0.0397649497035761
0.0355097365406644,0.040602630080635
0.0366552119129439,0.0410242947371532
0.0378006872852234,0.0416486496733217
0.0389461626575029,0.0421388210620292
0.0400916380297824,0.0424637009033586
0.0412371134020619,0.0430168056520895
0.0423825887743414,0.0437481339126045
0.0435280641466208,0.0443025437646647
0.0446735395189003,0.0450824149681804
0.0458190148911798,0.0458213590995318
0.0469644902634593,0.0462125443508768
0.0481099656357388,0.0465928488369642
0.0492554410080183,0.0469457703494469
0.0504009163802978,0.0474688417261905
0.0515463917525773,0.047842475142012
0.0526918671248568,0.0483474084088891
0.0538373424971363,0.0486967801145125
0.0549828178694158,0.0489963626940063
0.0561282932416953,0.0492701969883828
0.0572737686139748,0.049795892652012
0.0584192439862543,0.0507888061059882
0.0595647193585338,0.0513486049875184
0.0607101947308133,0.0522263805790573
0.0618556701030928,0.0528087373777318
0.0630011454753723,0.0532141244856175
0.0641466208476518,0.0536815866146457
0.0652920962199313,0.0542042902355114
0.0664375715922108,0.0545620494838845
0.0675830469644903,0.0546869806332193
0.0687285223367698,0.054971983375944
0.0698739977090493,0.0551639250831984
0.0710194730813287,0.0553499594043739
0.0721649484536082,0.0554600999037784
0.0733104238258877,0.055556141401329
0.0744558991981672,0.0556268282640444
0.0756013745704467,0.0558124236444187
0.0767468499427262,0.0558752149507535
0.0778923253150057,0.0560502479349149
0.0790378006872852,0.05618488750072
0.0801832760595647,0.0563063444341264
0.0813287514318442,0.0564143225452596
0.0824742268041237,0.0565881200634996
0.0836197021764032,0.0566698378877038
0.0847651775486827,0.0567596060099097
0.0859106529209622,0.0568638559387224
0.0870561282932417,0.0570695897522681
0.0882016036655212,0.0571744772755819
0.0893470790378007,0.0572773950853242
0.0904925544100802,0.0573505917497918
0.0916380297823597,0.0574240256204928
0.0927835051546392,0.0575228794558509
0.0939289805269187,0.0576354077849323
0.0950744558991982,0.0577268006075705
0.0962199312714777,0.0577970025158249
0.0973654066437572,0.0578704365873326
0.0985108820160367,0.0579585311479844
0.0996563573883162,0.0580538380271425
0.100801832760596,0.0581676278684358
0.101947308132875,0.0582136908831214
0.103092783505155,0.0583150091773004
0.104238258877434,0.0584303819999788
0.105383734249714,0.0584948547783157
0.106529209621993,0.0585932949323724
0.107674684994273,0.0586982134065456
0.108820160366552,0.0587877543667592
0.109965635738832,0.0589244215929657
0.111111111111111,0.058985021955626
0.112256586483391,0.0591754274894323
0.11340206185567,0.0592818718340775
0.11454753722795,0.0593968754089405
0.115693012600229,0.05953065364296
0.116838487972509,0.0596587732607789
0.117983963344788,0.0597477173506028
0.119129438717068,0.0598920807622146
0.120274914089347,0.0600393577462027
0.121420389461627,0.0601546505362351
0.122565864833906,0.060265004849332
0.123711340206186,0.0605218626417882
0.124856815578465,0.060699639927477
0.126002290950745,0.0608740047303419
0.127147766323024,0.0610578027616758
0.128293241695304,0.0612138035945988
0.129438717067583,0.0616076193403232
0.130584192439863,0.062117353427922
0.131729667812142,0.0627737398722887
0.132875143184422,0.063848679681362
0.134020618556701,0.0646625107342352
0.135166093928981,0.0653565452221014
0.13631156930126,0.0660654943447875
0.13745704467354,0.0663240356341248
0.138602520045819,0.0670316313482068
0.139747995418099,0.0674596482652731
0.140893470790378,0.0685555456345085
0.142038946162657,0.0692219379208161
0.143184421534937,0.0702300305698579
0.144329896907216,0.0719472504003298
0.145475372279496,0.0734396423360649
0.146620847651775,0.0744222352355025
0.147766323024055,0.075975092784415
0.148911798396334,0.0766067221890764
0.150057273768614,0.0769499213238807
0.151202749140893,0.0772650777697618
0.152348224513173,0.0776086338660712
0.153493699885452,0.0778859299392339
0.154639175257732,0.0782506975731634
0.155784650630011,0.0784933982570547
0.156930126002291,0.0786503481347191
0.15807560137457,0.0789669980897606
0.15922107674685,0.0791336584040789
0.160366552119129,0.0793604520081818
0.161512027491409,0.0796195092919557
0.162657502863688,0.079797418025621
0.163802978235968,0.0800272789919691
0.164948453608247,0.0803272544987585
0.166093928980527,0.0806182796642145
0.167239404352806,0.080779252691218
0.168384879725086,0.0809299904307416
0.169530355097365,0.0812264269906512
0.170675830469645,0.0814211375351586
0.171821305841924,0.0817435803176127
0.172966781214204,0.0820136890644382
0.174112256586483,0.082374995320642
0.175257731958763,0.0826835574366285
0.176403207331042,0.0831918499512106
0.177548682703322,0.0841582947583416
0.178694158075601,0.0848871539142385
0.179839633447881,0.0872763541792207
0.18098510882016,0.0886710707365773
0.18213058419244,0.0892675168135957
0.183276059564719,0.0899081902301054
0.184421534936999,0.0902681119069019
0.185567010309278,0.090804253137517
0.186712485681558,0.0908953595090279
0.187857961053837,0.0911674719353898
0.189003436426117,0.0914148540950574
0.190148911798396,0.0916550111248392
0.191294387170676,0.0917884220199948
0.192439862542955,0.0921178220261025
0.193585337915235,0.0922803322232779
0.194730813287514,0.0923985962611865
0.195876288659794,0.0925385005031945
0.197021764032073,0.0926516514052792
0.198167239404353,0.0928723881990371
0.199312714776632,0.0930378901525284
0.200458190148912,0.0932856897794935
0.201603665521191,0.0934221014248673
0.202749140893471,0.0936254872289179
0.20389461626575,0.0937320054894376
0.20504009163803,0.0940041855561084
0.206185567010309,0.0941475905517275
0.207331042382589,0.0943785322656067
0.208476517754868,0.0945218342970019
0.209621993127148,0.0947626272808461
0.210767468499427,0.094956975372746
0.211912943871707,0.095249774477427
0.213058419243986,0.0954998804887341
0.214203894616266,0.0958088222922111
0.215349369988545,0.0963993718282069
0.216494845360825,0.0974131330653366
0.217640320733104,0.104040814952269
0.218785796105384,0.112579096137844
0.219931271477663,0.113039018816824
0.221076746849943,0.113296029122344
0.222222222222222,0.113493930737834
0.223367697594502,0.113660449940054
0.224513172966781,0.11376593846408
0.225658648339061,0.11392542930075
0.22680412371134,0.114075082059032
0.22794959908362,0.11418721727139
0.229095074455899,0.11435054302252
0.230240549828179,0.114419381917283
0.231386025200458,0.114613880542518
0.232531500572738,0.114721531417558
0.233676975945017,0.114788490480458
0.234822451317297,0.114879516976658
0.235967926689576,0.114950417611557
0.237113402061856,0.11503274981464
0.238258877434135,0.115080709928524
0.239404352806415,0.115159730419211
0.240549828178694,0.115215417640101
0.241695303550974,0.115319492767607
0.242840778923253,0.115407396647807
0.243986254295533,0.115529821240536
0.245131729667812,0.115632863298118
0.246277205040092,0.115712284706025
0.247422680412371,0.115748338012093
0.248568155784651,0.11583447365796
0.24971363115693,0.115941290373348
0.25085910652921,0.116057277231967
0.252004581901489,0.116134818029152
0.253150057273769,0.116190150737141
0.254295532646048,0.116319714455051
0.255441008018328,0.116387609512289
0.256586483390607,0.116461384719928
0.257731958762887,0.116535325473022
0.258877434135166,0.116626338343916
0.260022909507446,0.116682442760907
0.261168384879725,0.116797357478538
0.262313860252005,0.116892880185652
0.263459335624284,0.11704187051882
0.264604810996564,0.117153341484903
0.265750286368843,0.117283636197905
0.266895761741123,0.117436891472869
0.268041237113402,0.117577196588056
0.269186712485682,0.117689019341933
0.270332187857961,0.117774005445301
0.271477663230241,0.117940730754067
0.27262313860252,0.118104842090757
0.2737686139748,0.118190141624244
0.274914089347079,0.118275556647696
0.276059564719359,0.118422125328815
0.277205040091638,0.118536915909128
0.278350515463918,0.118742216077004
0.279495990836197,0.118848656251264
0.280641466208477,0.118958307281556
0.281786941580756,0.119168579589998
0.282932416953036,0.11927244051436
0.284077892325315,0.1193621091709
0.285223367697594,0.119548112249527
0.286368843069874,0.119671298817948
0.287514318442153,0.119862240230114
0.288659793814433,0.12004944630532
0.289805269186713,0.120154548014829
0.290950744558992,0.120420335576254
0.292096219931271,0.120574683065377
0.293241695303551,0.120779592571983
0.29438717067583,0.1212795343615
0.29553264604811,0.121771276821216
0.296678121420389,0.122296886098251
0.297823596792669,0.12291177873407
0.298969072164948,0.123735410257076
0.300114547537228,0.124406620636712
0.301260022909507,0.124817374541806
0.302405498281787,0.125391070839344
0.303550973654066,0.12567699830099
0.304696449026346,0.126135599210653
0.305841924398625,0.12660913144017
0.306987399770905,0.126908373117167
0.308132875143184,0.127101331383401
0.309278350515464,0.127462060558124
0.310423825887743,0.127948251904539
0.311569301260023,0.128280593046814
0.312714776632302,0.128516616767262
0.313860252004582,0.12902567015831
0.315005727376861,0.129561309233937
0.316151202749141,0.130293528311088
0.31729667812142,0.130731418219067
0.3184421534937,0.131645394286719
0.319587628865979,0.132172241824411
0.320733104238259,0.13252151286756
0.321878579610538,0.13293936881884
0.323024054982818,0.133282636980804
0.324169530355097,0.133852525072575
0.325315005727377,0.135011397438274
0.326460481099656,0.135929980769816
0.327605956471936,0.137513097214469
0.328751431844215,0.139084136579969
0.329896907216495,0.140439247362385
0.331042382588774,0.141939016069819
0.332187857961054,0.143174176369451
0.333333333333333,0.144560570321666
0.334478808705613,0.145820767654266
0.335624284077892,0.147220603539624
0.336769759450172,0.148321123874974
0.337915234822451,0.149291626465201
0.339060710194731,0.151272258267627
0.34020618556701,0.153055443817887
0.34135166093929,0.154010217395521
0.342497136311569,0.155082438211706
0.343642611683849,0.156146625984003
0.344788087056128,0.157796418807199
0.345933562428408,0.159041096883955
0.347079037800687,0.160264733514333
0.348224513172967,0.161221891644385
0.349369988545246,0.161654914149249
0.350515463917526,0.162015693098697
0.351660939289805,0.16219337160855
0.352806414662085,0.162476755647673
0.353951890034364,0.162757220108776
0.355097365406644,0.162896131924528
0.356242840778923,0.163223172599173
0.357388316151203,0.163423220682694
0.358533791523482,0.163741176911942
0.359679266895762,0.163944017072213
0.360824742268041,0.164040587836769
0.361970217640321,0.164180213090319
0.3631156930126,0.164339906078073
0.36426116838488,0.164563846923338
0.365406643757159,0.164836981260603
0.366552119129439,0.165058973295239
0.367697594501718,0.16530282204073
0.368843069873998,0.165408792772827
0.369988545246277,0.165569513136247
0.371134020618557,0.165858191041236
0.372279495990836,0.166119825242869
0.373424971363116,0.166396818036026
0.374570446735395,0.166641024519353
0.375715922107675,0.166901092797697
0.376861397479954,0.167192246330692
0.378006872852234,0.16743571083435
0.379152348224513,0.167776573839594
0.380297823596793,0.168078650330479
0.381443298969072,0.168570310893608
0.382588774341352,0.169101873093936
0.383734249713631,0.169568825344305
0.384879725085911,0.169941319625788
0.38602520045819,0.170264036794678
0.38717067583047,0.170665872042294
0.388316151202749,0.171364308838265
0.389461626575029,0.171865226377301
0.390607101947308,0.1726129114361
0.391752577319588,0.173147551955549
0.392898052691867,0.173821323485873
0.394043528064147,0.174237417758526
0.395189003436426,0.174719332858164
0.396334478808706,0.175034955850862
0.397479954180985,0.175430462224204
0.398625429553265,0.17581641578783
0.399770904925544,0.17597607214005
0.400916380297824,0.176183946031487
0.402061855670103,0.176344329524096
0.403207331042383,0.176549700854195
0.404352806414662,0.176802162132915
0.405498281786942,0.177260243704422
0.406643757159221,0.177449574980341
0.407789232531501,0.177807754618556
0.40893470790378,0.178102385394512
0.41008018327606,0.17839884051046
0.411225658648339,0.178867477228713
0.412371134020619,0.179174339414353
0.413516609392898,0.179568445471575
0.414662084765178,0.179891139362768
0.415807560137457,0.181591823891446
0.416953035509737,0.210223543159528
0.418098510882016,0.216682831031012
0.419243986254296,0.217712268906531
0.420389461626575,0.218245765240309
0.421534936998855,0.218592807527717
0.422680412371134,0.218872470830234
0.423825887743414,0.21911640972121
0.424971363115693,0.21929472127546
0.426116838487972,0.219525831055597
0.427262313860252,0.219757270948162
0.428407789232531,0.219897464528386
0.429553264604811,0.220060508991073
0.430698739977091,0.220189835996475
0.43184421534937,0.220381341391505
0.43298969072165,0.22048397294441
0.434135166093929,0.220775932134131
0.435280641466208,0.221015034428874
0.436426116838488,0.221127879242807
0.437571592210767,0.221446123569203
0.438717067583047,0.221552512660377
0.439862542955326,0.221923377604688
0.441008018327606,0.222341170491181
0.442153493699885,0.222495427367806
0.443298969072165,0.222678891283268
0.444444444444444,0.222929644605076
0.445589919816724,0.223387740870883
0.446735395189003,0.223769831670138
0.447880870561283,0.224100426724988
0.449026345933562,0.224558644325845
0.450171821305842,0.224920304985476
0.451317296678121,0.225409727075119
0.452462772050401,0.225837128983201
0.45360824742268,0.226732413760039
0.45475372279496,0.227944377146238
0.455899198167239,0.230106930294702
0.457044673539519,0.234564456131626
0.458190148911798,0.23637186349648
0.459335624284078,0.23693382062755
0.460481099656357,0.237654724070376
0.461626575028637,0.238205740619113
0.462772050400916,0.238774672374027
0.463917525773196,0.239122658154105
0.465063001145475,0.239437491622334
0.466208476517755,0.239744001689842
0.467353951890034,0.239924313196157
0.468499427262314,0.240088729794933
0.469644902634593,0.240290748362853
0.470790378006873,0.240468863180397
0.471935853379152,0.240671014536712
0.473081328751432,0.240879744216473
0.474226804123711,0.240963711513185
0.475372279495991,0.241021131637046
0.47651775486827,0.241145548755448
0.47766323024055,0.241229775848537
0.478808705612829,0.241358891093317
0.479954180985109,0.241423395736479
0.481099656357388,0.241524447394554
0.482245131729668,0.241630374591001
0.483390607101947,0.241728778993953
0.484536082474227,0.241861970167304
0.485681557846506,0.24192938877885
0.486827033218786,0.24201682562178
0.487972508591065,0.242122657267302
0.489117983963345,0.242220087994053
0.490263459335624,0.242298571608251
0.491408934707904,0.242388426917862
0.492554410080183,0.242480121683556
0.493699885452463,0.242556010553137
0.494845360824742,0.242727141650452
0.495990836197022,0.242801229941342
0.497136311569301,0.242870306463271
0.498281786941581,0.242922455804909
0.49942726231386,0.24304801441745
0.50057273768614,0.243111707553656
0.501718213058419,0.243190070186653
0.502863688430699,0.24327724115963
0.504009163802978,0.243362634851053
0.505154639175258,0.243453485360742
0.506300114547537,0.243559206797405
0.507445589919817,0.243631767513119
0.508591065292096,0.243760634211293
0.509736540664376,0.243854892997132
0.510882016036655,0.244003055368056
0.512027491408935,0.24415677880563
0.513172966781214,0.244298326356766
0.514318442153494,0.244395966829527
0.515463917525773,0.244534441198097
0.516609392898053,0.244628306384995
0.517754868270332,0.244722531754488
0.518900343642612,0.244811704431052
0.520045819014891,0.244938609936349
0.521191294387171,0.245155887998293
0.52233676975945,0.245302703062836
0.52348224513173,0.245605473544757
0.524627720504009,0.246033529579004
0.525773195876289,0.246275721720476
0.526918671248568,0.246564317801587
0.528064146620848,0.246761525937151
0.529209621993127,0.247026182853651
0.530355097365407,0.247244417340473
0.531500572737686,0.247589706259412
0.532646048109966,0.247823670271965
0.533791523482245,0.248286779277144
0.534936998854525,0.248673565342956
0.536082474226804,0.248948112383715
0.537227949599084,0.249351135193675
0.538373424971363,0.249884914679186
0.539518900343643,0.250255087206795
0.540664375715922,0.250670016248551
0.541809851088202,0.251050988592047
0.542955326460481,0.251421945446444
0.544100801832761,0.251884285487709
0.54524627720504,0.252294832756804
0.54639175257732,0.252612992624
0.547537227949599,0.253038302469041
0.548682703321879,0.253780254529847
0.549828178694158,0.254112114683509
0.550973654066438,0.254544972706314
0.552119129438717,0.254881256842898
0.553264604810997,0.255249488903947
0.554410080183276,0.25562380018103
0.555555555555556,0.256300299711357
0.556701030927835,0.256646986324557
0.557846506300115,0.257204503390304
0.558991981672394,0.257389961471987
0.560137457044674,0.25781049910687
0.561282932416953,0.258420730738309
0.562428407789233,0.2586843497881
0.563573883161512,0.258935768148246
0.564719358533792,0.259292920856549
0.565864833906071,0.259558601987147
0.56701030927835,0.260115469197424
0.56815578465063,0.260477251055753
0.569301260022909,0.261252246749754
0.570446735395189,0.261571878604551
0.571592210767468,0.262330060621671
0.572737686139748,0.262731315926568
0.573883161512027,0.263464611072444
0.575028636884307,0.263885281394057
0.576174112256586,0.264489658029692
0.577319587628866,0.265527632370765
0.578465063001146,0.267167870149153
0.579610538373425,0.268452275839001
0.580756013745705,0.269453008586971
0.581901489117984,0.270996714766346
0.583046964490263,0.272113880204817
0.584192439862543,0.272913454772567
0.585337915234822,0.274189676653823
0.586483390607102,0.274895001037416
0.587628865979381,0.275772888671666
0.588774341351661,0.276671295007653
0.58991981672394,0.277995440077676
0.59106529209622,0.279103312012628
0.592210767468499,0.27988389766449
0.593356242840779,0.280592141268518
0.594501718213058,0.281376884805543
0.595647193585338,0.281926665358468
0.596792668957617,0.283260719313419
0.597938144329897,0.284018723056191
0.599083619702176,0.284673750047921
0.600229095074456,0.285357190794255
0.601374570446735,0.286213098282579
0.602520045819015,0.286736718933175
0.603665521191294,0.287364564637825
0.604810996563574,0.288161287443658
0.605956471935853,0.288879456920786
0.607101947308133,0.28943099021731
0.608247422680412,0.289867936974836
0.609392898052692,0.290411024597762
0.610538373424971,0.291123272535522
0.611683848797251,0.291612748149214
0.61282932416953,0.291994249740003
0.61397479954181,0.292278706425624
0.615120274914089,0.292747609925776
0.616265750286369,0.29310069604402
0.617411225658648,0.293372788291743
0.618556701030928,0.293649203666491
0.619702176403207,0.293889049405883
0.620847651775487,0.294074198105946
0.621993127147766,0.29435646664632
0.623138602520046,0.294547669054786
0.624284077892325,0.294875965860337
0.625429553264605,0.295084206873108
0.626575028636884,0.295327493072926
0.627720504009164,0.29547969224362
0.628865979381443,0.295608430860929
0.630011454753723,0.295832597794982
0.631156930126002,0.296023025977427
0.632302405498282,0.296216090292156
0.633447880870561,0.296372288421835
0.634593356242841,0.296504243933361
0.63573883161512,0.296631887026677
0.6368843069874,0.296856830099166
0.638029782359679,0.296989558103616
0.639175257731959,0.297080562404001
0.640320733104238,0.297180031382688
0.641466208476518,0.297302570296965
0.642611683848797,0.29747114938184
0.643757159221077,0.29762302080805
0.644902634593356,0.297730443791295
0.646048109965636,0.297907829669121
0.647193585337915,0.298075283425184
0.648339060710195,0.298247235114707
0.649484536082474,0.29835880701113
0.650630011454754,0.298525737491673
0.651775486827033,0.29861320745524
0.652920962199313,0.298779397941964
0.654066437571592,0.298951407394817
0.655211912943872,0.299233931847213
0.656357388316151,0.299356217037612
0.657502863688431,0.299506885882643
0.65864833906071,0.299610410218406
0.65979381443299,0.299728230054725
0.660939289805269,0.300053690448821
0.662084765177549,0.300278055010754
0.663230240549828,0.300494606809656
0.664375715922108,0.30076165224898
0.665521191294387,0.301052639153279
0.666666666666667,0.301378756395622
0.667812142038946,0.301986587752631
0.668957617411226,0.302590390920638
0.670103092783505,0.303042874960376
0.671248568155785,0.303539303508579
0.672394043528064,0.304428777888487
0.673539518900344,0.305067295318659
0.674684994272623,0.30595130736865
0.675830469644903,0.307248804058401
0.676975945017182,0.308120352333306
0.678121420389462,0.30914054666401
0.679266895761741,0.31083157969913
0.680412371134021,0.312282208230934
0.6815578465063,0.31315492129299
0.68270332187858,0.313872201162053
0.683848797250859,0.315578476015852
0.684994272623139,0.317307612309887
0.686139747995418,0.317867465896464
0.687285223367698,0.318752582243423
0.688430698739977,0.319505660277181
0.689576174112257,0.320502297551712
0.690721649484536,0.321413233910178
0.691867124856816,0.322306961277768
0.693012600229095,0.32356149817394
0.694158075601375,0.324441719528664
0.695303550973654,0.324726267188695
0.696449026345934,0.325640765538492
0.697594501718213,0.326155143451303
0.698739977090493,0.326820945253448
0.699885452462772,0.327242581573728
0.701030927835051,0.327643384548818
0.702176403207331,0.328101549979115
0.703321878579611,0.328966195880116
0.70446735395189,0.329685515089466
0.70561282932417,0.330135578671976
0.706758304696449,0.330505533719191
0.707903780068729,0.331036874385175
0.709049255441008,0.331734820483265
0.710194730813288,0.332218337293479
0.711340206185567,0.33248987113037
0.712485681557847,0.332773343916501
0.713631156930126,0.333079418278799
0.714776632302406,0.33372531199414
0.715922107674685,0.334133020580662
0.717067583046964,0.334381049572346
0.718213058419244,0.334741465507418
0.719358533791523,0.335389223643548
0.720504009163803,0.335887159231874
0.721649484536082,0.336369122022787
0.722794959908362,0.33692707841411
0.723940435280641,0.337289527350802
0.725085910652921,0.337853247143468
0.7262313860252,0.33832156602709
0.72737686139748,0.338697742529652
0.728522336769759,0.339025355219032
0.729667812142039,0.339619657959994
0.730813287514318,0.339752625413435
0.731958762886598,0.340057044285118
0.733104238258877,0.340454863347469
0.734249713631157,0.340753324753448
0.735395189003436,0.341137495346217
0.736540664375716,0.341520511246355
0.737686139747995,0.341845147322461
0.738831615120275,0.342036976968582
0.739977090492554,0.342269018307646
0.741122565864834,0.342394988661517
0.742268041237113,0.342510252060658
0.743413516609393,0.34274978324285
0.744558991981672,0.343095353648125
0.745704467353952,0.343226471435371
0.746849942726231,0.343417121679576
0.747995418098511,0.343765021323314
0.74914089347079,0.344050064449426
0.75028636884307,0.34422631410428
0.751431844215349,0.344327724752372
0.752577319587629,0.344590665223833
0.753722794959908,0.344810818980942
0.754868270332188,0.345051751346235
0.756013745704467,0.34517975086687
0.757159221076747,0.345338550767689
0.758304696449026,0.345487989232812
0.759450171821306,0.345585192511135
0.760595647193585,0.34578895456273
0.761741122565865,0.345925676792148
0.762886597938144,0.346178678822215
0.764032073310424,0.346368260792065
0.765177548682703,0.346550857817305
0.766323024054983,0.346730194856308
0.767468499427262,0.346851134220075
0.768613974799542,0.347044835445619
0.769759450171821,0.347193714163772
0.770904925544101,0.347394467539417
0.77205040091638,0.347651792388397
0.77319587628866,0.347951533741226
0.774341351660939,0.348177165215908
0.775486827033219,0.348255506056431
0.776632302405498,0.348741831700053
0.777777777777778,0.348939292905599
0.778923253150057,0.349157443315662
0.780068728522337,0.349450621477159
0.781214203894616,0.349690059383924
0.782359679266896,0.349896884418052
0.783505154639175,0.35033799986791
0.784650630011455,0.350546128010237
0.785796105383734,0.350887515825903
0.786941580756014,0.351353754830623
0.788087056128293,0.351620087182026
0.789232531500573,0.351839609179483
0.790378006872852,0.35209365823841
0.791523482245132,0.352658541490626
0.792668957617411,0.353226966510537
0.793814432989691,0.353653488510869
0.79495990836197,0.354014098633262
0.79610538373425,0.354419679151989
0.797250859106529,0.355062928253582
0.798396334478809,0.355809171622547
0.799541809851088,0.356173069040004
0.800687285223368,0.356602192810972
0.801832760595647,0.357211291214424
0.802978235967927,0.357508955051282
0.804123711340206,0.35806422735986
0.805269186712486,0.358361578189695
0.806414662084765,0.358918697874434
0.807560137457045,0.359231978616328
0.808705612829324,0.359798503482221
0.809851088201604,0.360527368879705
0.810996563573883,0.361786862383776
0.812142038946163,0.362767407601893
0.813287514318442,0.36371399268761
0.814432989690722,0.365445295907194
0.815578465063001,0.367070376288783
0.816723940435281,0.36894525409459
0.81786941580756,0.37016017479027
0.81901489117984,0.371153779069272
0.820160366552119,0.372180303519172
0.821305841924399,0.373380849237868
0.822451317296678,0.374056533586277
0.823596792668958,0.37456383359813
0.824742268041237,0.375440574498137
0.825887743413517,0.376245195472444
0.827033218785796,0.376695696967782
0.828178694158076,0.377042985312487
0.829324169530355,0.377874492996384
0.830469644902635,0.378485677615482
0.831615120274914,0.37877361377863
0.832760595647194,0.379518579864315
0.833906071019473,0.380681509272709
0.835051546391753,0.381682428824524
0.836197021764032,0.383083943975835
0.837342497136312,0.386413846903343
0.838487972508591,0.387832517983132
0.839633447880871,0.389071913697838
0.84077892325315,0.390570894810037
0.84192439862543,0.391602510725418
0.843069873997709,0.39252258813562
0.844215349369989,0.393652806166537
0.845360824742268,0.394650110614213
0.846506300114548,0.395589360449623
0.847651775486827,0.396416893429574
0.848797250859107,0.397227957970562
0.849942726231386,0.397872032877428
0.851088201603665,0.398526414951663
0.852233676975945,0.399266170175697
0.853379152348224,0.399488370994211
0.854524627720504,0.400238122872582
0.855670103092783,0.401071800670504
0.856815578465063,0.401654124779275
0.857961053837342,0.402284882718171
0.859106529209622,0.403177109510775
0.860252004581902,0.404053616592615
0.861397479954181,0.404822101624293
0.862542955326461,0.405617673331175
0.86368843069874,0.406192194258862
0.86483390607102,0.407187089427827
0.865979381443299,0.407611347361236
0.867124856815578,0.408737414593619
0.868270332187858,0.409634224364005
0.869415807560137,0.410269001121389
0.870561282932417,0.410849493979377
0.871706758304696,0.411642533082563
0.872852233676976,0.412364511835969
0.873997709049255,0.412984087044524
0.875143184421535,0.413441414466949
0.876288659793814,0.414026175104997
0.877434135166094,0.414577305171443
0.878579610538373,0.415090301265199
0.879725085910653,0.41541554921692
0.880870561282932,0.415992018427966
0.882016036655212,0.416591031039277
0.883161512027491,0.416972732905664
0.884306987399771,0.417425409856866
0.88545246277205,0.418013810083773
0.88659793814433,0.418508881924763
0.887743413516609,0.418870621348449
0.888888888888889,0.419245286881651
0.890034364261168,0.419653640931442
0.891179839633448,0.419958673769994
0.892325315005727,0.420599774945164
0.893470790378007,0.421051198474163
0.894616265750286,0.421596217507173
0.895761741122566,0.422117337772661
0.896907216494845,0.422552907573213
0.898052691867125,0.423047826880812
0.899198167239404,0.423776935664541
0.900343642611684,0.424644872671784
0.901489117983963,0.426067477481685
0.902634593356243,0.427565730053537
0.903780068728522,0.42981273119311
0.904925544100802,0.433907058462955
0.906071019473081,0.437719892287215
0.907216494845361,0.439402021856747
0.90836197021764,0.441462856563821
0.90950744558992,0.442314329127041
0.910652920962199,0.443719105924939
0.911798396334479,0.444903883998333
0.912943871706758,0.445357310864747
0.914089347079038,0.447443838136235
0.915234822451317,0.448074361073362
0.916380297823597,0.448753285187968
0.917525773195876,0.449582939958955
0.918671248568156,0.449935537567102
0.919816723940435,0.451080332660331
0.920962199312715,0.451817500608753
0.922107674684994,0.452995789153404
0.923253150057274,0.453602155164244
0.924398625429553,0.454540326463883
0.925544100801833,0.455143559466394
0.926689576174112,0.456084327688497
0.927835051546392,0.456994984672612
0.928980526918671,0.457720142806352
0.930126002290951,0.459531089019517
0.93127147766323,0.461296454772972
0.93241695303551,0.463815255833889
0.933562428407789,0.465681729706012
0.934707903780069,0.468098792995809
0.935853379152348,0.47001033316889
0.936998854524628,0.472639419306483
0.938144329896907,0.48049305408108
0.939289805269187,0.496077468118137
0.940435280641466,0.500064744303173
0.941580756013746,0.502092484704003
0.942726231386025,0.503208696676941
0.943871706758305,0.50456765898281
0.945017182130584,0.505447760201341
0.946162657502864,0.506645283508717
0.947308132875143,0.507271580436584
0.948453608247423,0.508655108792325
0.949599083619702,0.509452113560569
0.950744558991982,0.510743232457908
0.951890034364261,0.511646348928764
0.953035509736541,0.512079830723834
0.95418098510882,0.513512193527405
0.9553264604811,0.515243822327675
0.956471935853379,0.516896240959971
0.957617411225659,0.517721204692404
0.958762886597938,0.51941258053828
0.959908361970218,0.522180321704325
0.961053837342497,0.524898177380527
0.962199312714777,0.545312126030798
0.963344788087056,0.55307418822716
0.964490263459336,0.556100801945442
0.965635738831615,0.558620982998166
0.966781214203895,0.560079324341346
0.967926689576174,0.56072604434314
0.969072164948454,0.561593079245008
0.970217640320733,0.562449728075735
0.971363115693013,0.563314700284529
0.972508591065292,0.563951230713544
0.973654066437572,0.564885829427031
0.974799541809851,0.565436234780124
0.975945017182131,0.566169407010116
0.97709049255441,0.566855389730124
0.97823596792669,0.567549837412177
0.979381443298969,0.568463851619708
0.980526918671249,0.569157069185616
0.981672394043528,0.569878474084233
0.982817869415808,0.570525035819992
0.983963344788087,0.570873033240371
0.985108820160367,0.571610483853491
0.986254295532646,0.57212103281824
0.987399770904926,0.572723559676825
0.988545246277205,0.573213201672669
0.989690721649485,0.574262896308862
0.990836197021764,0.574844795280713
0.991981672394044,0.57555578334249
0.993127147766323,0.576761971819017
0.994272623138603,0.578199907145338
0.995418098510882,0.579953566196765
0.996563573883162,0.582022366214329
0.997709049255441,0.584584757808013
0.998854524627721,0.5872533948498
1,0.596383595467816


==> data/joint_no_init_center_point.txt <==
0,0.0227980980476265
0.0011454753722795,0.0259894532993172
0.00229095074455899,0.0272565273458894
0.00343642611683849,0.0279949879887556
0.00458190148911798,0.0284106046346089
0.00572737686139748,0.0287683231022255
0.00687285223367698,0.0292293940480271
0.00801832760595647,0.0295630650695227
0.00916380297823597,0.0297689513781214
0.0103092783505155,0.0301873907329629
0.011454753722795,0.0304193578987371
0.0126002290950745,0.0306898340414602
0.013745704467354,0.0308372167433267
0.0148911798396334,0.0310951262272005
0.0160366552119129,0.0313067172053513
0.0171821305841924,0.0314658624916387
0.0183276059564719,0.0316691391751751
0.0194730813287514,0.0318825706728453
0.0206185567010309,0.0320387782018224
0.0217640320733104,0.0322992542384407
0.0229095074455899,0.0324797962793371
0.0240549828178694,0.032731916171664
0.0252004581901489,0.0329050365704811
0.0263459335624284,0.0332679136899122
0.0274914089347079,0.0334621387566033
0.0286368843069874,0.0336937547231402
0.0297823596792669,0.0341717584747121
0.0309278350515464,0.0345206553591209
0.0320733104238259,0.0350289411602924
0.0332187857961054,0.0354143836350183
0.0343642611683849,0.0358604847460807
0.0355097365406644,0.0362951660511508
0.0366552119129439,0.0366725125586771
0.0378006872852234,0.0368980334082448
0.0389461626575029,0.0370198198811819
0.0400916380297824,0.037591816849193
0.0412371134020619,0.0379606945946663
0.0423825887743414,0.0385843332595303
0.0435280641466208,0.039336883522985
0.0446735395189003,0.039613415048619
0.0458190148911798,0.0399341529803664
0.0469644902634593,0.0403595811341477
0.0481099656357388,0.0408689578145396
0.0492554410080183,0.041357001949695
0.0504009163802978,0.0418184106480463
0.0515463917525773,0.0423777518290439
0.0526918671248568,0.0428297946908029
0.0538373424971363,0.0430975370836833
0.0549828178694158,0.0438860219674917
0.0561282932416953,0.0442084966861257
0.0572737686139748,0.0452996477097913
0.0584192439862543,0.0475982071768226
0.0595647193585338,0.0484319154365526
0.0607101947308133,0.0514012165678159
0.0618556701030928,0.0561454319616624
0.0630011454753723,0.0594769623367004
0.0641466208476518,0.0611897891154507
0.0652920962199313,0.0616598949778279
0.0664375715922108,0.0620509656408557
0.0675830469644903,0.0622950859463473
0.0687285223367698,0.0625750680407717
0.0698739977090493,0.0627739308793386
0.0710194730813287,0.0629895222648022
0.0721649484536082,0.0633638314118523
0.0733104238258877,0.0635722995224769
0.0744558991981672,0.0638389349359386
0.0756013745704467,0.0640265647424616
0.0767468499427262,0.0642376847096424
0.0778923253150057,0.0643801758601316
0.0790378006872852,0.0645668808763151
0.0801832760595647,0.0647191254889121
0.0813287514318442,0.0647929408294189
0.0824742268041237,0.0648529949455835
0.0836197021764032,0.0649490185072941
0.0847651775486827,0.0650385418739841
0.0859106529209622,0.0651629385674567
0.0870561282932417,0.0652717261884917
0.0882016036655212,0.0653625339772163
0.0893470790378007,0.0654817424816246
0.0904925544100802,0.0655788792750823
0.0916380297823597,0.0656772570807015
0.0927835051546392,0.0657814985886502
0.0939289805269187,0.0658694303546141
0.0950744558991982,0.0659225752165349
0.0962199312714777,0.0660094356290512
0.0973654066437572,0.0661318738265422
0.0985108820160367,0.0662293458055544
0.0996563573883162,0.0663751591672138
0.100801832760596,0.0664420150714604
0.101947308132875,0.0665048343720499
0.103092783505155,0.0665861378900972
0.104238258877434,0.0667012700448702
0.105383734249714,0.0667929088145654
0.106529209621993,0.0669254256300423
0.107674684994273,0.0669870997634998
0.108820160366552,0.0671209173366875
0.109965635738832,0.0672421493935927
0.111111111111111,0.0672926611564401
0.112256586483391,0.0673673738637127
0.11340206185567,0.0674577388770289
0.11454753722795,0.0675337804134977
0.115693012600229,0.0676262841116017
0.116838487972509,0.067698570934209
0.117983963344788,0.0678913017880346
0.119129438717068,0.0679695563972748
0.120274914089347,0.0680511748862954
0.121420389461627,0.0681556375660439
0.122565864833906,0.0682265934609069
0.123711340206186,0.068280590148543
0.124856815578465,0.0683313621956221
0.126002290950745,0.0684750859476188
0.127147766323024,0.0686441896473427
0.128293241695304,0.0688626960370288
0.129438717067583,0.0690790224887141
0.130584192439863,0.0692848380368841
0.131729667812142,0.0694151472445837
0.132875143184422,0.0695810603204148
0.134020618556701,0.0698157151580754
0.135166093928981,0.0700346600474663
0.13631156930126,0.0703667575540158
0.13745704467354,0.0708454023200625
0.138602520045819,0.0712099473427587
0.139747995418099,0.0715215892190364
0.140893470790378,0.0718035266412523
0.142038946162657,0.072096883967233
0.143184421534937,0.0724843963505009
0.144329896907216,0.0728530209229017
0.145475372279496,0.0731277969523058
0.146620847651775,0.0735466054374896
0.147766323024055,0.0737521956210771
0.148911798396334,0.0741274650435239
0.150057273768614,0.0743221342845972
0.151202749140893,0.0745088515581523
0.152348224513173,0.0747333092312536
0.153493699885452,0.0750336475381147
0.154639175257732,0.0752460521867264
0.155784650630011,0.0753937644272129
0.156930126002291,0.0756841397564367
0.15807560137457,0.0760099694082258
0.15922107674685,0.0761870145437949
0.160366552119129,0.0763901330631897
0.161512027491409,0.0765429553090752
0.162657502863688,0.0767043220434394
0.163802978235968,0.0769152939421642
0.164948453608247,0.077132339816801
0.166093928980527,0.0774378677812149
0.167239404352806,0.0777458518204091
0.168384879725086,0.0781350563528556
0.169530355097365,0.0783612045075457
0.170675830469645,0.0787127623233978
0.171821305841924,0.0796542711287823
0.172966781214204,0.0806438103263272
0.174112256586483,0.0817940023921554
0.175257731958763,0.0827537834598594
0.176403207331042,0.0897143184629438
0.177548682703322,0.0920212807613026
0.178694158075601,0.0925971059420687
0.179839633447881,0.0930863689729414
0.18098510882016,0.0934306917437971
0.18213058419244,0.093648415589765
0.183276059564719,0.0939342583961661
0.184421534936999,0.0940722869125519
0.185567010309278,0.0941453995869377
0.186712485681558,0.094270096983117
0.187857961053837,0.0944496849478571
0.189003436426117,0.0946013415545611
0.190148911798396,0.0946782446598355
0.191294387170676,0.0947335028017376
0.192439862542955,0.0948426925058389
0.193585337915235,0.0949041462679181
0.194730813287514,0.0949729686970779
0.195876288659794,0.0950841333575951
0.197021764032073,0.0952025888292255
0.198167239404353,0.0952462394790469
0.199312714776632,0.0953445599237683
0.200458190148912,0.095418627842037
0.201603665521191,0.0955019557960053
0.202749140893471,0.0956280080675293
0.20389461626575,0.0957548223009021
0.20504009163803,0.0958668624076569
0.206185567010309,0.0959269595387577
0.207331042382589,0.0959741313121782
0.208476517754868,0.0960641964068698
0.209621993127148,0.0961347825777818
0.210767468499427,0.0962177760208434
0.211912943871707,0.0963553473055765
0.213058419243986,0.0964351522282858
0.214203894616266,0.0965368414658347
0.215349369988545,0.0966347162129006
0.216494845360825,0.0967097155110043
0.217640320733104,0.0967746872904138
0.218785796105384,0.0968352952315885
0.219931271477663,0.0969523880044204
0.221076746849943,0.097044725818871
0.222222222222222,0.0971649057854018
0.223367697594502,0.0972449626505413
0.224513172966781,0.0973489105973838
0.225658648339061,0.0974216128948631
0.22680412371134,0.09751470598131
0.22794959908362,0.0976354851769008
0.229095074455899,0.097836459923382
0.230240549828179,0.0979343976810872
0.231386025200458,0.0981231259523611
0.232531500572738,0.098261983828392
0.233676975945017,0.0984098830128386
0.234822451317297,0.0985841646651339
0.235967926689576,0.09878059424263
0.237113402061856,0.0989045642459619
0.238258877434135,0.0991932992336958
0.239404352806415,0.0993974260603439
0.240549828178694,0.0995791687484025
0.241695303550974,0.0997414158648859
0.242840778923253,0.0999202234148209
0.243986254295533,0.100102538988705
0.245131729667812,0.100346281233365
0.246277205040092,0.100508791472989
0.247422680412371,0.100780266121424
0.248568155784651,0.101123953403216
0.24971363115693,0.101986132186072
0.25085910652921,0.102542901009354
0.252004581901489,0.103355081785483
0.253150057273769,0.108007276746141
0.254295532646048,0.111405641063608
0.255441008018328,0.114333158682672
0.256586483390607,0.11761326124395
0.257731958762887,0.119376915516764
0.258877434135166,0.120115282337157
0.260022909507446,0.120716671419261
0.261168384879725,0.121580448732288
0.262313860252005,0.122358864748984
0.263459335624284,0.123434666622932
0.264604810996564,0.123755892356475
0.265750286368843,0.124162372348656
0.266895761741123,0.124394291786551
0.268041237113402,0.124618936499457
0.269186712485682,0.124783708193591
0.270332187857961,0.125025805969114
0.271477663230241,0.125130606755036
0.27262313860252,0.125295846299301
0.2737686139748,0.125417932262959
0.274914089347079,0.125528593700274
0.276059564719359,0.125648000151378
0.277205040091638,0.125797168291479
0.278350515463918,0.125985122861552
0.279495990836197,0.126080287980941
0.280641466208477,0.126129886132848
0.281786941580756,0.126240901290455
0.282932416953036,0.126346812079876
0.284077892325315,0.126461740209111
0.285223367697594,0.126551607934961
0.286368843069874,0.126599756864515
0.287514318442153,0.126668212923351
0.288659793814433,0.126754916543923
0.289805269186713,0.126842460884892
0.290950744558992,0.126972680137296
0.292096219931271,0.127062902452299
0.293241695303551,0.127143339286547
0.29438717067583,0.127230721975152
0.29553264604811,0.12731499820198
0.296678121420389,0.127491506476321
0.297823596792669,0.127571826697528
0.298969072164948,0.127755331505325
0.300114547537228,0.127892778443337
0.301260022909507,0.128054028770463
0.302405498281787,0.128186234417481
0.303550973654066,0.128303330944109
0.304696449026346,0.128437591508869
0.305841924398625,0.128619876194044
0.306987399770905,0.128773736798764
0.308132875143184,0.128929927888856
0.309278350515464,0.129101201802737
0.310423825887743,0.129308214654217
0.311569301260023,0.129571280391472
0.312714776632302,0.129824585341427
0.313860252004582,0.130048996168125
0.315005727376861,0.13039415012056
0.316151202749141,0.130805114521262
0.31729667812142,0.131331812370293
0.3184421534937,0.131920806310535
0.319587628865979,0.132443655871966
0.320733104238259,0.132906249984262
0.321878579610538,0.133427318449225
0.323024054982818,0.133922725538456
0.324169530355097,0.135208763149705
0.325315005727377,0.136358140508875
0.326460481099656,0.137994812072464
0.327605956471936,0.140028482481724
0.328751431844215,0.143187610017433
0.329896907216495,0.154468775903081
0.331042382588774,0.16226662295775
0.332187857961054,0.163639388238647
0.333333333333333,0.164323068934979
0.334478808705613,0.165014553810283
0.335624284077892,0.165377603664784
0.336769759450172,0.165869181158073
0.337915234822451,0.166440732626309
0.339060710194731,0.166800768722643
0.34020618556701,0.167068095473805
0.34135166093929,0.167450491346774
0.342497136311569,0.167802177838508
0.343642611683849,0.16801635899281
0.344788087056128,0.168288766558373
0.345933562428408,0.168555439207834
0.347079037800687,0.168797257808557
0.348224513172967,0.169120791508796
0.349369988545246,0.169324803637896
0.350515463917526,0.169545868254699
0.351660939289805,0.169781605030829
0.352806414662085,0.169925108309926
0.353951890034364,0.17012391355025
0.355097365406644,0.170330959755088
0.356242840778923,0.170484953605346
0.357388316151203,0.170605438967665
0.358533791523482,0.17087320346269
0.359679266895762,0.171045916016087
0.360824742268041,0.171206755889656
0.361970217640321,0.171460486012306
0.3631156930126,0.171750439738074
0.36426116838488,0.171864947509009
0.365406643757159,0.172030060477105
0.366552119129439,0.172203014496359
0.367697594501718,0.172471819342348
0.368843069873998,0.172687821145931
0.369988545246277,0.172816970088963
0.371134020618557,0.17319298171877
0.372279495990836,0.173583073208184
0.373424971363116,0.173903918490723
0.374570446735395,0.17415954324459
0.375715922107675,0.174391103384969
0.376861397479954,0.174513694738775
0.378006872852234,0.174706956719355
0.379152348224513,0.174835060581742
0.380297823596793,0.175004345114298
0.381443298969072,0.175082642136536
0.382588774341352,0.17527821756584
0.383734249713631,0.175522603971731
0.384879725085911,0.175853028514624
0.38602520045819,0.176036924439122
0.38717067583047,0.176203727167399
0.388316151202749,0.176443417053312
0.389461626575029,0.17663478225854
0.390607101947308,0.176766371081064
0.391752577319588,0.176945852706101
0.392898052691867,0.177170857586877
0.394043528064147,0.177439872400749
0.395189003436426,0.177729053575785
0.396334478808706,0.17788191704168
0.397479954180985,0.178024594267781
0.398625429553265,0.178304073910589
0.399770904925544,0.178550776331097
0.400916380297824,0.179011495915453
0.402061855670103,0.179558533693788
0.403207331042383,0.180001368860119
0.404352806414662,0.180655882397536
0.405498281786942,0.182126214128453
0.406643757159221,0.184762082284677
0.407789232531501,0.19547218115805
0.40893470790378,0.20984245933504
0.41008018327606,0.213623244082801
0.411225658648339,0.218634504166427
0.412371134020619,0.219438920363381
0.413516609392898,0.219973984699516
0.414662084765178,0.220305882593185
0.415807560137457,0.220614192405046
0.416953035509737,0.220937045574053
0.418098510882016,0.221131093619353
0.419243986254296,0.221331275696325
0.420389461626575,0.221443900928222
0.421534936998855,0.221671669572977
0.422680412371134,0.221845232318182
0.423825887743414,0.221979872179236
0.424971363115693,0.222149289260768
0.426116838487972,0.222337939076938
0.427262313860252,0.222504537685423
0.428407789232531,0.222733169600573
0.429553264604811,0.222900287312557
0.430698739977091,0.223163832259554
0.43184421534937,0.223357032250043
0.43298969072165,0.223622882242846
0.434135166093929,0.224015194094399
0.435280641466208,0.224286325603132
0.436426116838488,0.224481817431114
0.437571592210767,0.224751375533284
0.438717067583047,0.225171793482859
0.439862542955326,0.225410002447478
0.441008018327606,0.225674975045074
0.442153493699885,0.225957245174334
0.443298969072165,0.226556894363002
0.444444444444444,0.22695387423794
0.445589919816724,0.227454164119057
0.446735395189003,0.227873447760893
0.447880870561283,0.22868459524732
0.449026345933562,0.230481511558115
0.450171821305842,0.233014481897942
0.451317296678121,0.238135339560024
0.452462772050401,0.240994685943275
0.45360824742268,0.244034436935772
0.45475372279496,0.246677189888773
0.455899198167239,0.24721862727018
0.457044673539519,0.248033480967525
0.458190148911798,0.248794858535139
0.459335624284078,0.249067280332932
0.460481099656357,0.249425568009516
0.461626575028637,0.249691739842689
0.462772050400916,0.250181023949088
0.463917525773196,0.250632546761994
0.465063001145475,0.250955655293153
0.466208476517755,0.251288277868914
0.467353951890034,0.251816948927583
0.468499427262314,0.252210624472042
0.469644902634593,0.25247229581996
0.470790378006873,0.252763352575429
0.471935853379152,0.25326330151053
0.473081328751432,0.253580165629512
0.474226804123711,0.253880754911613
0.475372279495991,0.254407489727439
0.47651775486827,0.254751439879506
0.47766323024055,0.255304190052194
0.478808705612829,0.255916517997622
0.479954180985109,0.256731216886996
0.481099656357388,0.257298245632151
0.482245131729668,0.257705298585881
0.483390607101947,0.258956270341464
0.484536082474227,0.259651906908249
0.485681557846506,0.2606813079451
0.486827033218786,0.26157733545853
0.487972508591065,0.262226265525001
0.489117983963345,0.263698874396986
0.490263459335624,0.264412010241364
0.491408934707904,0.264717774907876
0.492554410080183,0.265507956250167
0.493699885452463,0.266183944288636
0.494845360824742,0.266800393319584
0.495990836197022,0.267384242190119
0.497136311569301,0.267640770912957
0.498281786941581,0.267937480390587
0.49942726231386,0.268547223037604
0.50057273768614,0.269240716665992
0.501718213058419,0.269478947531548
0.502863688430699,0.270015603074383
0.504009163802978,0.270651450790432
0.505154639175258,0.271138526083762
0.506300114547537,0.2715274658302
0.507445589919817,0.272113925639121
0.508591065292096,0.272453312659323
0.509736540664376,0.273001353446648
0.510882016036655,0.273564654031583
0.512027491408935,0.274035553532193
0.513172966781214,0.274500176072535
0.514318442153494,0.274737769844593
0.515463917525773,0.275113484222621
0.516609392898053,0.275401559252521
0.517754868270332,0.275729028270737
0.518900343642612,0.275935521705548
0.520045819014891,0.276019020194254
0.521191294387171,0.276139447218641
0.52233676975945,0.276339851324378
0.52348224513173,0.276524393799951
0.524627720504009,0.276696675831311
0.525773195876289,0.276808403118519
0.526918671248568,0.276919452779258
0.528064146620848,0.277047752869228
0.529209621993127,0.277172782522228
0.530355097365407,0.27739382353866
0.531500572737686,0.277501069120019
0.532646048109966,0.277747390943185
0.533791523482245,0.277925260292525
0.534936998854525,0.278011729566064
0.536082474226804,0.278120348034902
0.537227949599084,0.278275731111039
0.538373424971363,0.278401249944938
0.539518900343643,0.278512510157126
0.540664375715922,0.278626542603611
0.541809851088202,0.27879080178588
0.542955326460481,0.278944553821156
0.544100801832761,0.279054220972367
0.54524627720504,0.279201717025335
0.54639175257732,0.279377420091496
0.547537227949599,0.279451258137111
0.548682703321879,0.279574044410871
0.549828178694158,0.279799622216453
0.550973654066438,0.279964770334448
0.552119129438717,0.280196040616907
0.553264604810997,0.280363692652947
0.554410080183276,0.280617243977652
0.555555555555556,0.280867819351803
0.556701030927835,0.281232075174199
0.557846506300115,0.281425283230386
0.558991981672394,0.281813543357828
0.560137457044674,0.282005304181865
0.561282932416953,0.282326198694238
0.562428407789233,0.282771371006672
0.563573883161512,0.283366765512453
0.564719358533792,0.283735474215633
0.565864833906071,0.2844656533703
0.56701030927835,0.285010907462237
0.56815578465063,0.285602192619763
0.569301260022909,0.286349018921475
0.570446735395189,0.287587974437093
0.571592210767468,0.288875740336768
0.572737686139748,0.28966655402526
0.573883161512027,0.290879825834572
0.575028636884307,0.291913206397445
0.576174112256586,0.29329661534125
0.577319587628866,0.294074365556837
0.578465063001146,0.294710312930224
0.579610538373425,0.295415897938318
0.580756013745705,0.296209448633338
0.581901489117984,0.2970923841395
0.583046964490263,0.297633065721523
0.584192439862543,0.298525741795006
0.585337915234822,0.299989112252659
0.586483390607102,0.301876365196967
0.587628865979381,0.302811491670881
0.588774341351661,0.30368922005468
0.58991981672394,0.304375665133315
0.59106529209622,0.304860267995207
0.592210767468499,0.305692428342577
0.593356242840779,0.30588712692091
0.594501718213058,0.306338170419315
0.595647193585338,0.306552402762051
0.596792668957617,0.306755036480996
0.597938144329897,0.307122419992204
0.599083619702176,0.307523017456653
0.600229095074456,0.308099966036754
0.601374570446735,0.308387717972296
0.602520045819015,0.308744497553821
0.603665521191294,0.309012005980218
0.604810996563574,0.309139720750572
0.605956471935853,0.309686758328708
0.607101947308133,0.310025843015974
0.608247422680412,0.31040103336911
0.609392898052692,0.310802834147262
0.610538373424971,0.311391810315574
0.611683848797251,0.311989231576536
0.61282932416953,0.312972192892409
0.61397479954181,0.314058524901594
0.615120274914089,0.314812951876233
0.616265750286369,0.315178191569394
0.617411225658648,0.315619554599198
0.618556701030928,0.31613273215181
0.619702176403207,0.316466849029036
0.620847651775487,0.31685536288674
0.621993127147766,0.317139594365254
0.623138602520046,0.317277954608544
0.624284077892325,0.317607498923963
0.625429553264605,0.317839247184386
0.626575028636884,0.318112568856602
0.627720504009164,0.318488086944069
0.628865979381443,0.318736255005866
0.630011454753723,0.318983621768888
0.631156930126002,0.319307643202104
0.632302405498282,0.3195428926032
0.633447880870561,0.319819613542459
0.634593356242841,0.320077406807629
0.63573883161512,0.320384253850805
0.6368843069874,0.320681916624439
0.638029782359679,0.32104492623033
0.639175257731959,0.321309483448246
0.640320733104238,0.321704910142353
0.641466208476518,0.322223737893358
0.642611683848797,0.322647506321548
0.643757159221077,0.323244409911825
0.644902634593356,0.323772123850109
0.646048109965636,0.32524982360119
0.647193585337915,0.326091206583631
0.648339060710195,0.326625475457693
0.649484536082474,0.327429411701307
0.650630011454754,0.328393857253127
0.651775486827033,0.328808424659732
0.652920962199313,0.330109842771925
0.654066437571592,0.331030769218627
0.655211912943872,0.332238433329259
0.656357388316151,0.333062672831426
0.657502863688431,0.333559715768133
0.65864833906071,0.334160178333969
0.65979381443299,0.3349905593943
0.660939289805269,0.335847832282641
0.662084765177549,0.336598184648891
0.663230240549828,0.337177900764714
0.664375715922108,0.337913894046929
0.665521191294387,0.338333253603613
0.666666666666667,0.338769854556545
0.667812142038946,0.339430467771884
0.668957617411226,0.339999045605995
0.670103092783505,0.340531841316476
0.671248568155785,0.341008476294882
0.672394043528064,0.341315989932468
0.673539518900344,0.3418863340629
0.674684994272623,0.342592617880377
0.675830469644903,0.343219122719291
0.676975945017182,0.343582616954281
0.678121420389462,0.344328293206982
0.679266895761741,0.345018213560933
0.680412371134021,0.345456988071658
0.6815578465063,0.345807283532014
0.68270332187858,0.346114469627462
0.683848797250859,0.346625980026739
0.684994272623139,0.346868547823114
0.686139747995418,0.347532324076985
0.687285223367698,0.348053353136581
0.688430698739977,0.348449857843386
0.689576174112257,0.348713738001581
0.690721649484536,0.349203890403977
0.691867124856816,0.349472591980447
0.693012600229095,0.349896192321725
0.694158075601375,0.350176088077003
0.695303550973654,0.350457781364072
0.696449026345934,0.350909959547659
0.697594501718213,0.351167732416829
0.698739977090493,0.351562913825041
0.699885452462772,0.352020976248852
0.701030927835051,0.352503211069937
0.702176403207331,0.353082225767238
0.703321878579611,0.353600179425859
0.70446735395189,0.353944089913504
0.70561282932417,0.354312202211936
0.706758304696449,0.354854141720929
0.707903780068729,0.355162879775952
0.709049255441008,0.355665835654345
0.710194730813288,0.355865180743392
0.711340206185567,0.35630356512182
0.712485681557847,0.356683364720375
0.713631156930126,0.357296543479391
0.714776632302406,0.358161063745115
0.715922107674685,0.358595865904626
0.717067583046964,0.359475178726925
0.718213058419244,0.359771165750126
0.719358533791523,0.360480742406828
0.720504009163803,0.3610646369134
0.721649484536082,0.362074606315646
0.722794959908362,0.36292779442268
0.723940435280641,0.364256499174164
0.725085910652921,0.365585927987888
0.7262313860252,0.366856010278732
0.72737686139748,0.368297683080037
0.728522336769759,0.369862791744865
0.729667812142039,0.371741897959421
0.730813287514318,0.373248490237527
0.731958762886598,0.374529393008884
0.733104238258877,0.376758450859857
0.734249713631157,0.379240526610774
0.735395189003436,0.380940890078013
0.736540664375716,0.382218136992324
0.737686139747995,0.383171199812765
0.738831615120275,0.384752329858044
0.739977090492554,0.386033311352589
0.741122565864834,0.386725866334002
0.742268041237113,0.388100268063648
0.743413516609393,0.388871305441239
0.744558991981672,0.38942849216473
0.745704467353952,0.390256401836163
0.746849942726231,0.391102309751739
0.747995418098511,0.391666448855279
0.74914089347079,0.392544643441567
0.75028636884307,0.392913600981322
0.751431844215349,0.393347708929488
0.752577319587629,0.393729495296055
0.753722794959908,0.394219302463106
0.754868270332188,0.394892740514904
0.756013745704467,0.395255798245418
0.757159221076747,0.39570140763854
0.758304696449026,0.396112822659132
0.759450171821306,0.396376775464269
0.760595647193585,0.396560337539005
0.761741122565865,0.396944898733876
0.762886597938144,0.39724184784915
0.764032073310424,0.39773018392041
0.765177548682703,0.39835169324933
0.766323024054983,0.399018333601692
0.767468499427262,0.399880911213838
0.768613974799542,0.400751719123851
0.769759450171821,0.401543888314511
0.770904925544101,0.402382022761188
0.77205040091638,0.403249412985441
0.77319587628866,0.404006120021205
0.774341351660939,0.404682882335968
0.775486827033219,0.405526166331178
0.776632302405498,0.406364966292476
0.777777777777778,0.406889815092755
0.778923253150057,0.407642665483805
0.780068728522337,0.408532650035458
0.781214203894616,0.409374857032788
0.782359679266896,0.410035500834688
0.783505154639175,0.411287642282209
0.784650630011455,0.412007074798467
0.785796105383734,0.413167865663367
0.786941580756014,0.414424768277721
0.788087056128293,0.41563834000427
0.789232531500573,0.416368275169065
0.790378006872852,0.416857721655215
0.791523482245132,0.417906449677314
0.792668957617411,0.41910225805182
0.793814432989691,0.419645211804109
0.79495990836197,0.420326138838634
0.79610538373425,0.421416813520238
0.797250859106529,0.422549358450143
0.798396334478809,0.42354358632093
0.799541809851088,0.424728630026131
0.800687285223368,0.426815138703098
0.801832760595647,0.428499387451727
0.802978235967927,0.429644002634759
0.804123711340206,0.430805831649888
0.805269186712486,0.431961091298161
0.806414662084765,0.433240256751229
0.807560137457045,0.434730316460093
0.808705612829324,0.436585661547433
0.809851088201604,0.437336799416685
0.810996563573883,0.44013158063632
0.812142038946163,0.441800147093371
0.813287514318442,0.444833341853009
0.814432989690722,0.446192485311267
0.815578465063001,0.447661460016608
0.816723940435281,0.449642916778793
0.81786941580756,0.451339958942471
0.81901489117984,0.455953761696259
0.820160366552119,0.458777360404329
0.821305841924399,0.460937122827849
0.822451317296678,0.463693535814521
0.823596792668958,0.465618112460926
0.824742268041237,0.467122784587355
0.825887743413517,0.469069996845088
0.827033218785796,0.470473053384959
0.828178694158076,0.472007941072289
0.829324169530355,0.473151345974462
0.830469644902635,0.47436735344676
0.831615120274914,0.475400329615205
0.832760595647194,0.476168561839204
0.833906071019473,0.476541492353496
0.835051546391753,0.477178473807598
0.836197021764032,0.47764581910644
0.837342497136312,0.478585083030406
0.838487972508591,0.479464260469634
0.839633447880871,0.480066926054301
0.84077892325315,0.481177648846789
0.84192439862543,0.482376560843211
0.843069873997709,0.483487438706209
0.844215349369989,0.484877399104196
0.845360824742268,0.48697916473683
0.846506300114548,0.489282199719587
0.847651775486827,0.492225489373812
0.848797250859107,0.493873098207793
0.849942726231386,0.49508692683593
0.851088201603665,0.495914893685132
0.852233676975945,0.500063128465558
0.853379152348224,0.509343549172792
0.854524627720504,0.590809517911606
0.855670103092783,0.59415140886781
0.856815578465063,0.59575494775329
0.857961053837342,0.597852746148583
0.859106529209622,0.598844038455946
0.860252004581902,0.599475775359655
0.861397479954181,0.600055071910509
0.862542955326461,0.6010908654107
0.86368843069874,0.601744487204539
0.86483390607102,0.602278670432741
0.865979381443299,0.602790672594407
0.867124856815578,0.603752004534404
0.868270332187858,0.603994685409009
0.869415807560137,0.604468503988321
0.870561282932417,0.605078738915066
0.871706758304696,0.605588261519672
0.872852233676976,0.606204437706541
0.873997709049255,0.606690772326796
0.875143184421535,0.607465292304864
0.876288659793814,0.608302752025424
0.877434135166094,0.608898890278323
0.878579610538373,0.60944635335305
0.879725085910653,0.610109864774096
0.880870561282932,0.610666372052105
0.882016036655212,0.612163184569744
0.883161512027491,0.613601422690123
0.884306987399771,0.615461791926221
0.88545246277205,0.617173771761638
0.88659793814433,0.62783709466985
0.887743413516609,0.662667991304735
0.888888888888889,0.70812589862966
0.890034364261168,0.713508807840185
0.891179839633448,0.717694762473433
0.892325315005727,0.724635480930507
0.893470790378007,5.22015325445528
0.894616265750286,5.22015325445528
0.895761741122566,5.22015325445528
0.896907216494845,5.22015325445528
0.898052691867125,5.22015325445528
0.899198167239404,5.22015325445528
0.900343642611684,5.22015325445528
0.901489117983963,5.22015325445528
0.902634593356243,5.22015325445528
0.903780068728522,6.10327780786685
0.904925544100802,6.10327780786685
0.906071019473081,6.10327780786685
0.907216494845361,6.10327780786685
0.90836197021764,6.10327780786685
0.90950744558992,6.10327780786685
0.910652920962199,8.78087662195535
0.911798396334479,8.84210744991661
0.912943871706758,8.87335281702677
0.914089347079038,8.8867232005023
0.915234822451317,8.90310723480646
0.916380297823597,8.91702621828409
0.917525773195876,8.92610159867879
0.918671248568156,8.9329815136932
0.919816723940435,8.94044003162592
0.920962199312715,8.94786109741524
0.922107674684994,8.95574849742499
0.923253150057274,8.96289972744502
0.924398625429553,8.97294281264919
0.925544100801833,8.98473253254713
0.926689576174112,8.99077995802505
0.927835051546392,8.99772758174284
0.928980526918671,9.0095882365792
0.930126002290951,9.01478630920834
0.93127147766323,9.03088873733855
0.93241695303551,9.04891651160606
0.933562428407789,9.0646214988074
0.934707903780069,9.09145048181797
0.935853379152348,9.11624103952032
0.936998854524628,9.14737716385431
0.938144329896907,9.1671951880821
0.939289805269187,9.18020368297715
0.940435280641466,9.20200534958886
0.941580756013746,9.21538604364892
0.942726231386025,9.23314720978048
0.943871706758305,9.24636030487332
0.945017182130584,9.26006369476337
0.946162657502864,9.28001577824094
0.947308132875143,9.32925676787885

==> data/joint_no_init_std_dev_3.txt <==
0,0.0170239481783125
0.0011454753722795,0.0215150694003499
0.00229095074455899,0.0223105419934364
0.00343642611683849,0.0229261221989543
0.00458190148911798,0.0235836613079755
0.00572737686139748,0.0240368352701193
0.00687285223367698,0.024294970649406
0.00801832760595647,0.024699554176779
0.00916380297823597,0.0250832900661049
0.0103092783505155,0.0257916306199091
0.011454753722795,0.026497500805635
0.0126002290950745,0.0269323538012151
0.013745704467354,0.0273902047826534
0.0148911798396334,0.0277496891270371
0.0160366552119129,0.028112558706178
0.0171821305841924,0.0285219413506982
0.0183276059564719,0.0291071199887571
0.0194730813287514,0.0295083836812947
0.0206185567010309,0.0298758896518046
0.0217640320733104,0.0303686815812897
0.0229095074455899,0.0308629330203654
0.0240549828178694,0.0313839415481701
0.0252004581901489,0.0320126421677713
0.0263459335624284,0.032311639975538
0.0274914089347079,0.0327820686269178
0.0286368843069874,0.0334601586590738
0.0297823596792669,0.0339204893230155
0.0309278350515464,0.0346399144544603
0.0320733104238259,0.0351853394125994
0.0332187857961054,0.0368120923394652
0.0343642611683849,0.0374219420593875
0.0355097365406644,0.0390192633435662
0.0366552119129439,0.0397261113103302
0.0378006872852234,0.0405015253649755
0.0389461626575029,0.0412695030017204
0.0400916380297824,0.0417544935365541
0.0412371134020619,0.0426446547338338
0.0423825887743414,0.043616695534238
0.0435280641466208,0.044561911452743
0.0446735395189003,0.0454214044618781
0.0458190148911798,0.0477203131925028
0.0469644902634593,0.0533268052090999
0.0481099656357388,0.0577179656476539
0.0492554410080183,0.0593255599608433
0.0504009163802978,0.0597485218196004
0.0515463917525773,0.0605733389069307
0.0526918671248568,0.06115666565167
0.0538373424971363,0.0616074498621314
0.0549828178694158,0.0619640202182984
0.0561282932416953,0.0622873835259182
0.0572737686139748,0.0624917960954163
0.0584192439862543,0.0627318884877488
0.0595647193585338,0.0629009899022286
0.0607101947308133,0.0633147330166445
0.0618556701030928,0.0635336610240461
0.0630011454753723,0.0636448990011258
0.0641466208476518,0.0637948298164959
0.0652920962199313,0.064070093151767
0.0664375715922108,0.0642235455205201
0.0675830469644903,0.0643763706862686
0.0687285223367698,0.0645246977552981
0.0698739977090493,0.064636984974853
0.0710194730813287,0.0648200077100859
0.0721649484536082,0.0648839548672414
0.0733104238258877,0.0649282912024452
0.0744558991981672,0.0649845647261792
0.0756013745704467,0.0651053564787453
0.0767468499427262,0.0652585502406539
0.0778923253150057,0.0653393722404186
0.0790378006872852,0.0654437329540252
0.0801832760595647,0.0655494715010977
0.0813287514318442,0.0656557314784298
0.0824742268041237,0.0657928453237384
0.0836197021764032,0.0658637812263942
0.0847651775486827,0.0659512915949034
0.0859106529209622,0.0660311884308038
0.0870561282932417,0.066088338004757
0.0882016036655212,0.0662019927716055
0.0893470790378007,0.0662797728456559
0.0904925544100802,0.0663760258976914
0.0916380297823597,0.0664681001419142
0.0927835051546392,0.0665722198713334
0.0939289805269187,0.0667164073211311
0.0950744558991982,0.0668015041064529
0.0962199312714777,0.0669483842292288
0.0973654066437572,0.0670095450243605
0.0985108820160367,0.0671472008601356
0.0996563573883162,0.067252437695297
0.100801832760596,0.0673639958355819
0.101947308132875,0.0674301290327901
0.103092783505155,0.0675388598108218
0.104238258877434,0.067629274708601
0.105383734249714,0.0677357120008711
0.106529209621993,0.067894073052662
0.107674684994273,0.0679712965842676
0.108820160366552,0.0680625080283943
0.109965635738832,0.0681681283723889
0.111111111111111,0.0682146101602831
0.112256586483391,0.0682862109658818
0.11340206185567,0.0684361756404395
0.11454753722795,0.0685586880812929
0.115693012600229,0.0686598010735347
0.116838487972509,0.0688322821180788
0.117983963344788,0.0689884633339276
0.119129438717068,0.0692195266173903
0.120274914089347,0.0693232275651591
0.121420389461627,0.0694918646800824
0.122565864833906,0.0697013554128179
0.123711340206186,0.0698894073588736
0.124856815578465,0.0700270041542806
0.126002290950745,0.0703398497242097
0.127147766323024,0.0706824341808442
0.128293241695304,0.0708871617489823
0.129438717067583,0.0710339234991843
0.130584192439863,0.071338173272646
0.131729667812142,0.0716936099242964
0.132875143184422,0.0719238038300242
0.134020618556701,0.0721941563505943
0.135166093928981,0.072472145272195
0.13631156930126,0.0728185925867962
0.13745704467354,0.0731572912769467
0.138602520045819,0.0735035311358777
0.139747995418099,0.073720663218012
0.140893470790378,0.0740211336895935
0.142038946162657,0.0742253916868597
0.143184421534937,0.0745088649830869
0.144329896907216,0.0747241216469739
0.145475372279496,0.0749896618945271
0.146620847651775,0.0752191987790724
0.147766323024055,0.0753937701879564
0.148911798396334,0.0756140515049027
0.150057273768614,0.0758655154016799
0.151202749140893,0.0761967430594878
0.152348224513173,0.0763500042514343
0.153493699885452,0.076465656253152
0.154639175257732,0.0766446388863217
0.155784650630011,0.0768832153618895
0.156930126002291,0.0771061535479723
0.15807560137457,0.0774013325238411
0.15922107674685,0.0777197103702474
0.160366552119129,0.0780357132592302
0.161512027491409,0.078384066646026
0.162657502863688,0.0786754267116302
0.163802978235968,0.0791765628509466
0.164948453608247,0.0799539044756887
0.166093928980527,0.0805279061024542
0.167239404352806,0.0816433263275291
0.168384879725086,0.0825941166727207
0.169530355097365,0.0854144044079151
0.170675830469645,0.0901440532296485
0.171821305841924,0.0921205975960899
0.172966781214204,0.0927879782405695
0.174112256586483,0.0934014932350727
0.175257731958763,0.0935946858051129
0.176403207331042,0.0937769965102194
0.177548682703322,0.0940092805512781
0.178694158075601,0.0941323946486589
0.179839633447881,0.0942893924466786
0.18098510882016,0.0943742656209746
0.18213058419244,0.0945480495332467
0.183276059564719,0.0946684083316885
0.184421534936999,0.0947482859166888
0.185567010309278,0.09482405717079
0.186712485681558,0.0948747036652404
0.187857961053837,0.0950153755743463
0.189003436426117,0.0951386400540358
0.190148911798396,0.0952626911149446
0.191294387170676,0.0953369150187194
0.192439862542955,0.0954175605884282
0.193585337915235,0.0955339772519434
0.194730813287514,0.0955935406111299
0.195876288659794,0.0956689813502412
0.197021764032073,0.0957593114479062
0.198167239404353,0.0958761763261819
0.199312714776632,0.0959565701480945
0.200458190148912,0.0960638286235363
0.201603665521191,0.09612643417679
0.202749140893471,0.0962361625052541
0.20389461626575,0.0963573793734758
0.20504009163803,0.0964573996252889
0.206185567010309,0.0966591435720923
0.207331042382589,0.096734562447144
0.208476517754868,0.0968492437602763
0.209621993127148,0.0969526043292731
0.210767468499427,0.0970961590593885
0.211912943871707,0.0972822705255419
0.213058419243986,0.0973847699189072
0.214203894616266,0.0975004047177232
0.215349369988545,0.097668440312145
0.216494845360825,0.0980107714956503
0.217640320733104,0.0982286966940814
0.218785796105384,0.0984549401963033
0.219931271477663,0.0986714357542415
0.221076746849943,0.0988234782391398
0.222222222222222,0.0990156618254241
0.223367697594502,0.0991257211278611
0.224513172966781,0.0996175271919944
0.225658648339061,0.0999476600366775
0.22680412371134,0.100176364163753
0.22794959908362,0.100402221952165
0.229095074455899,0.100778976821467
0.230240549828179,0.101080523389757
0.231386025200458,0.10186709587745
0.232531500572738,0.102459331865005
0.233676975945017,0.103185367556157
0.234822451317297,0.104049963557018
0.235967926689576,0.10471694597958
0.237113402061856,0.106082267074004
0.238258877434135,0.107118033577209
0.239404352806415,0.107809337956492
0.240549828178694,0.108723089469379
0.241695303550974,0.109197740996471
0.242840778923253,0.110039630787318
0.243986254295533,0.110537056590109
0.245131729667812,0.111033116304317
0.246277205040092,0.111578555400546
0.247422680412371,0.112381777843674
0.248568155784651,0.112704311565443
0.24971363115693,0.113317242568567
0.25085910652921,0.113917436627391
0.252004581901489,0.114756831502883
0.253150057273769,0.115768297081874
0.254295532646048,0.116570341985247
0.255441008018328,0.118071483281351
0.256586483390607,0.119293472842634
0.257731958762887,0.120181409932277
0.258877434135166,0.120782959846088
0.260022909507446,0.121447181847215
0.261168384879725,0.122064097296893
0.262313860252005,0.122589245007787
0.263459335624284,0.123514171158347
0.264604810996564,0.124149771167855
0.265750286368843,0.124287471619417
0.266895761741123,0.124489723880024
0.268041237113402,0.124688768183622
0.269186712485682,0.124805030300695
0.270332187857961,0.124952680456498
0.271477663230241,0.125140899679463
0.27262313860252,0.125311567406215
0.2737686139748,0.125462835652128
0.274914089347079,0.125579800422914
0.276059564719359,0.12569498193998
0.277205040091638,0.125818983711567
0.278350515463918,0.125992122967465
0.279495990836197,0.126074077764848
0.280641466208477,0.126147664057975
0.281786941580756,0.126224181357954
0.282932416953036,0.126330849365059
0.284077892325315,0.126438794797091
0.285223367697594,0.126555333020408
0.286368843069874,0.126627993784038
0.287514318442153,0.126695450166055
0.288659793814433,0.126776213845595
0.289805269186713,0.126846562895581
0.290950744558992,0.127040859515132
0.292096219931271,0.127141034632737
0.293241695303551,0.127214072738918
0.29438717067583,0.127283127717272
0.29553264604811,0.127427297265661
0.296678121420389,0.127558634789639
0.297823596792669,0.127685737195596
0.298969072164948,0.127858992797042
0.300114547537228,0.12794952344564
0.301260022909507,0.128042673168887
0.302405498281787,0.128158534730239
0.303550973654066,0.128290580609567
0.304696449026346,0.128407000856172
0.305841924398625,0.128564382520067
0.306987399770905,0.128797711684841
0.308132875143184,0.128945045742572
0.309278350515464,0.129127246182937
0.310423825887743,0.129443918950898
0.311569301260023,0.129705930672415
0.312714776632302,0.129915975787728
0.313860252004582,0.130165397431773
0.315005727376861,0.130551848242717
0.316151202749141,0.130946170529062
0.31729667812142,0.131482379054323
0.3184421534937,0.131849561214668
0.319587628865979,0.132055637145376
0.320733104238259,0.132827809712522
0.321878579610538,0.133242298854285
0.323024054982818,0.134176314690853
0.324169530355097,0.13469800868953
0.325315005727377,0.135493342463152
0.326460481099656,0.136369428244621
0.327605956471936,0.137150185671714
0.328751431844215,0.138001987516203
0.329896907216495,0.139486282608753
0.331042382588774,0.141587921442573
0.332187857961054,0.143111626838068
0.333333333333333,0.144653069672491
0.334478808705613,0.146966021734004
0.335624284077892,0.149422440975787
0.336769759450172,0.155158762082541
0.337915234822451,0.158533890860274
0.339060710194731,0.162369957343679
0.34020618556701,0.163561652142749
0.34135166093929,0.163929631328889
0.342497136311569,0.164376392900334
0.343642611683849,0.164820266471338
0.344788087056128,0.165148651465728
0.345933562428408,0.165416485604248
0.347079037800687,0.165847609264048
0.348224513172967,0.166139253826395
0.349369988545246,0.166479394782192
0.350515463917526,0.16674565470762
0.351660939289805,0.166950143880124
0.352806414662085,0.167109226443215
0.353951890034364,0.167243421245563
0.355097365406644,0.167538631086688
0.356242840778923,0.167688570670816
0.357388316151203,0.167875674616743
0.358533791523482,0.168114892487215
0.359679266895762,0.168306048165128
0.360824742268041,0.168480821657714
0.361970217640321,0.168831858912819
0.3631156930126,0.16896784703698
0.36426116838488,0.169306870070622
0.365406643757159,0.169537319454552
0.366552119129439,0.169854137785679
0.367697594501718,0.170049140330805
0.368843069873998,0.170314944459189
0.369988545246277,0.170473914513781
0.371134020618557,0.170941280506575
0.372279495990836,0.171208732973237
0.373424971363116,0.171517138722844
0.374570446735395,0.171932991406744
0.375715922107675,0.172313733803036
0.376861397479954,0.172695960743454
0.378006872852234,0.173147960012539
0.379152348224513,0.173470902452132
0.380297823596793,0.173876348342257
0.381443298969072,0.174253537889138
0.382588774341352,0.174514715995351
0.383734249713631,0.174641663632066
0.384879725085911,0.174813793056734
0.38602520045819,0.174980941327258
0.38717067583047,0.175328462764542
0.388316151202749,0.175702698673086
0.389461626575029,0.176018913684177
0.390607101947308,0.17616984844059
0.391752577319588,0.17670527541593
0.392898052691867,0.177043703961893
0.394043528064147,0.177377417358423
0.395189003436426,0.177667823573639
0.396334478808706,0.177950234099832
0.397479954180985,0.178238696170205
0.398625429553265,0.178394508082455
0.399770904925544,0.178888464416637
0.400916380297824,0.17929639831759
0.402061855670103,0.179581317031414
0.403207331042383,0.179933894546072
0.404352806414662,0.18027888428682
0.405498281786942,0.180810770790759
0.406643757159221,0.181264912860892
0.407789232531501,0.181813168059996
0.40893470790378,0.182658100122872
0.41008018327606,0.183621081299151
0.411225658648339,0.187774324679582
0.412371134020619,0.19710591895652
0.413516609392898,0.200913023972384
0.414662084765178,0.206219447049136
0.415807560137457,0.210106405436479
0.416953035509737,0.212544367729009
0.418098510882016,0.215250383069433
0.419243986254296,0.216030425126067
0.420389461626575,0.216980365951226
0.421534936998855,0.217869289980934
0.422680412371134,0.218824610517674
0.423825887743414,0.219401245627044
0.424971363115693,0.219904841992604
0.426116838487972,0.220247902935271
0.427262313860252,0.220503408589455
0.428407789232531,0.220859873008261
0.429553264604811,0.221016292629984
0.430698739977091,0.221289271866193
0.43184421534937,0.22151533922153
0.43298969072165,0.221696382972493
0.434135166093929,0.221861731327847
0.435280641466208,0.222059901371583
0.436426116838488,0.222282834471547
0.437571592210767,0.222497646791817
0.438717067583047,0.222873813575007
0.439862542955326,0.223184146959886
0.441008018327606,0.22352004165593
0.442153493699885,0.2237961445626
0.443298969072165,0.224198142646481
0.444444444444444,0.224498505961897
0.445589919816724,0.224644543738955
0.446735395189003,0.224988204096095
0.447880870561283,0.22532867120614
0.449026345933562,0.225591861078568
0.450171821305842,0.226130066928902
0.451317296678121,0.226516018948675
0.452462772050401,0.226758604216532
0.45360824742268,0.227367393867832
0.45475372279496,0.228165475585516
0.455899198167239,0.229740152266753
0.457044673539519,0.232207407400156
0.458190148911798,0.235479689929245
0.459335624284078,0.236790540091809
0.460481099656357,0.239175423787013
0.461626575028637,0.240148582422605
0.462772050400916,0.24053028771788
0.463917525773196,0.241132089652953
0.465063001145475,0.241892391444215
0.466208476517755,0.242523105865032
0.467353951890034,0.243094406927002
0.468499427262314,0.243505682988275
0.469644902634593,0.243951924019774
0.470790378006873,0.244539892920744
0.471935853379152,0.244986094982567
0.473081328751432,0.245494791506429
0.474226804123711,0.246043859197636
0.475372279495991,0.246887210898243
0.47651775486827,0.2475330449343
0.47766323024055,0.248061939258779
0.478808705612829,0.248698605195072
0.479954180985109,0.249159373369571
0.481099656357388,0.250303162234693
0.482245131729668,0.250704576330522
0.483390607101947,0.251316852515802
0.484536082474227,0.252377245470371
0.485681557846506,0.252862173464418
0.486827033218786,0.253820538349132
0.487972508591065,0.254489143729495
0.489117983963345,0.254927617157939
0.490263459335624,0.255254838207087
0.491408934707904,0.255484789733697
0.492554410080183,0.255865547019489
0.493699885452463,0.256326465877083
0.494845360824742,0.256794419711965
0.495990836197022,0.257293611348941
0.497136311569301,0.257795230177919
0.498281786941581,0.258089554392036
0.49942726231386,0.258483844226361
0.50057273768614,0.258641546278484
0.501718213058419,0.258832195838245
0.502863688430699,0.259246355830814
0.504009163802978,0.259543438543986
0.505154639175258,0.260008528355639
0.506300114547537,0.260354323035873
0.507445589919817,0.260700119698655
0.508591065292096,0.261391900331126
0.509736540664376,0.26191052505694
0.510882016036655,0.262323989902821
0.512027491408935,0.263030029713114
0.513172966781214,0.263460488009474
0.514318442153494,0.263901570232895
0.515463917525773,0.2645848092449
0.516609392898053,0.264928657181153
0.517754868270332,0.265333747822383
0.518900343642612,0.265798741052784
0.520045819014891,0.266309736794124
0.521191294387171,0.26660172276036
0.52233676975945,0.266874543059594
0.52348224513173,0.267451565015726
0.524627720504009,0.26774202906968
0.525773195876289,0.268106171167504
0.526918671248568,0.268480652871944
0.528064146620848,0.268803882414104
0.529209621993127,0.269162303251959
0.530355097365407,0.269408608786049
0.531500572737686,0.269824427777155
0.532646048109966,0.270130493161815
0.533791523482245,0.27041500487992
0.534936998854525,0.270657211364857
0.536082474226804,0.271351126587491
0.537227949599084,0.272020331853912
0.538373424971363,0.272898009768796
0.539518900343643,0.273224119054455
0.540664375715922,0.273656232899215
0.541809851088202,0.274090755249062
0.542955326460481,0.274496284576516
0.544100801832761,0.274758429303991
0.54524627720504,0.275111780881775
0.54639175257732,0.275428388511466
0.547537227949599,0.275576649450716
0.548682703321879,0.275898724762452
0.549828178694158,0.276163125653674
0.550973654066438,0.276246050648325
0.552119129438717,0.276384170047144
0.553264604810997,0.276763959413509
0.554410080183276,0.27693454484406
0.555555555555556,0.277158040028987
0.556701030927835,0.277365341766517
0.557846506300115,0.27756022711305
0.558991981672394,0.277762846080552
0.560137457044674,0.277921308716613
0.561282932416953,0.278102496544468
0.562428407789233,0.278220037969765
0.563573883161512,0.278371885891198
0.564719358533792,0.278649972770717
0.565864833906071,0.278853315421538
0.56701030927835,0.279036268808424
0.56815578465063,0.279288405454014
0.569301260022909,0.279477094174553
0.570446735395189,0.279737655527911
0.571592210767468,0.279923706889517
0.572737686139748,0.280184110359852
0.573883161512027,0.280448179850112
0.575028636884307,0.28070366556355
0.576174112256586,0.280915341464774
0.577319587628866,0.281182506495604
0.578465063001146,0.28144904931391
0.579610538373425,0.281859025871994
0.580756013745705,0.282080665912923
0.581901489117984,0.282453294686156
0.583046964490263,0.282969770904762
0.584192439862543,0.283134985946918
0.585337915234822,0.283698856999104
0.586483390607102,0.284109506082765
0.587628865979381,0.284389279736793
0.588774341351661,0.284851337832363
0.58991981672394,0.285430865554404
0.59106529209622,0.285850770012975
0.592210767468499,0.28673417273932
0.593356242840779,0.287478406013167
0.594501718213058,0.288113834854827
0.595647193585338,0.289101985220214
0.596792668957617,0.289828549594091
0.597938144329897,0.290276884588785
0.599083619702176,0.291072416524949
0.600229095074456,0.291710322043027
0.601374570446735,0.292110818853523
0.602520045819015,0.292578687623465
0.603665521191294,0.293201833050647
0.604810996563574,0.293543031449997
0.605956471935853,0.293915866363657
0.607101947308133,0.294088586983076
0.608247422680412,0.294352389604396
0.609392898052692,0.294656646458174
0.610538373424971,0.294913521119263
0.611683848797251,0.29512056180108
0.61282932416953,0.295322541488798
0.61397479954181,0.295488829818565
0.615120274914089,0.2957038012302
0.616265750286369,0.29601932938129
0.617411225658648,0.296302802536484
0.618556701030928,0.296508074573048
0.619702176403207,0.296756577357783
0.620847651775487,0.297024358241781
0.621993127147766,0.297173100178104
0.623138602520046,0.297411536013028
0.624284077892325,0.297725671415508
0.625429553264605,0.298037980985653
0.626575028636884,0.298368971268291
0.627720504009164,0.298652866054438
0.628865979381443,0.299160983243952
0.630011454753723,0.300027306741661
0.631156930126002,0.300949697729918
0.632302405498282,0.301610695976027
0.633447880870561,0.302134902875763
0.634593356242841,0.302881894772182
0.63573883161512,0.303622972159094
0.6368843069874,0.304146746943228
0.638029782359679,0.304487837115653
0.639175257731959,0.30501277401264
0.640320733104238,0.305485019575204
0.641466208476518,0.305896896702829
0.642611683848797,0.306104722410225
0.643757159221077,0.306533882032761
0.644902634593356,0.306806624744725
0.646048109965636,0.307198693034513
0.647193585337915,0.307561671290645
0.648339060710195,0.307973244118845
0.649484536082474,0.308262484055453
0.650630011454754,0.308551636060055
0.651775486827033,0.308831409922077
0.652920962199313,0.309264837754919
0.654066437571592,0.309616225862346
0.655211912943872,0.309829871713849
0.656357388316151,0.310190891102378
0.657502863688431,0.310800731506009
0.65864833906071,0.311163501619632
0.65979381443299,0.311582625710938
0.660939289805269,0.312022134298954
0.662084765177549,0.312684852580745
0.663230240549828,0.313281887061089
0.664375715922108,0.313761984465027
0.665521191294387,0.314324060026109
0.666666666666667,0.31463723013444
0.667812142038946,0.315029515410053
0.668957617411226,0.315403252369307
0.670103092783505,0.315657903015632
0.671248568155785,0.316052748629993
0.672394043528064,0.316269754153622
0.673539518900344,0.316484877159666
0.674684994272623,0.316818392073011
0.675830469644903,0.317199477517545
0.676975945017182,0.31749969506967
0.678121420389462,0.31786061659093
0.679266895761741,0.318161767254749
0.680412371134021,0.318385770677776
0.6815578465063,0.318603872950582
0.68270332187858,0.318737583895446
0.683848797250859,0.319120614411959
0.684994272623139,0.319296289433818
0.686139747995418,0.319738897084545
0.687285223367698,0.320029476634006
0.688430698739977,0.320615448823662
0.689576174112257,0.320786598300681
0.690721649484536,0.321076800556883
0.691867124856816,0.321271153646705
0.693012600229095,0.321542845222318
0.694158075601375,0.321837532131504
0.695303550973654,0.322002634065276
0.696449026345934,0.322323819623553
0.697594501718213,0.322637023666223
0.698739977090493,0.323027871342101
0.699885452462772,0.323782244038315
0.701030927835051,0.324476432815981
0.702176403207331,0.324882864394424
0.703321878579611,0.325399551069404
0.70446735395189,0.326172305293666
0.70561282932417,0.327581433628953
0.706758304696449,0.328569931681373
0.707903780068729,0.329238827853357
0.709049255441008,0.330298138805957
0.710194730813288,0.330857237813522
0.711340206185567,0.331492592507081
0.712485681557847,0.332311799288415
0.713631156930126,0.332801933735774
0.714776632302406,0.333261184897696
0.715922107674685,0.333911047976857
0.717067583046964,0.334529115762972
0.718213058419244,0.335197328649889
0.719358533791523,0.336202888123653
0.720504009163803,0.33687893452395
0.721649484536082,0.338154868353588
0.722794959908362,0.338889474691775
0.723940435280641,0.339660703693152
0.725085910652921,0.340354157841903
0.7262313860252,0.340896313660389
0.72737686139748,0.341521710537883
0.728522336769759,0.342157782374825
0.729667812142039,0.342774481754394
0.730813287514318,0.343028130559564
0.731958762886598,0.343628655364623
0.733104238258877,0.344223872746548
0.734249713631157,0.345014109210997
0.735395189003436,0.345628786547729
0.736540664375716,0.346031431023362
0.737686139747995,0.346349687735377
0.738831615120275,0.346864858781597
0.739977090492554,0.347264319010136
0.741122565864834,0.347832356777044
0.742268041237113,0.348248246293254
0.743413516609393,0.348436210256461
0.744558991981672,0.34885496576661
0.745704467353952,0.349205438317569
0.746849942726231,0.349420623704205
0.747995418098511,0.349815273597984
0.74914089347079,0.349999275012752
0.75028636884307,0.350280193238809
0.751431844215349,0.3506635773585
0.752577319587629,0.350843347103098
0.753722794959908,0.350985382904695
0.754868270332188,0.351321992477009
0.756013745704467,0.351590715400156
0.757159221076747,0.351831177859906
0.758304696449026,0.352121430933886
0.759450171821306,0.352290504085703
0.760595647193585,0.352570375033168
0.761741122565865,0.352873005797503
0.762886597938144,0.353145407203569
0.764032073310424,0.353348958159244
0.765177548682703,0.353517408504847
0.766323024054983,0.353713587523418
0.767468499427262,0.3538904987865
0.768613974799542,0.354170398979574
0.769759450171821,0.354482857130972
0.770904925544101,0.354632937176754
0.77205040091638,0.35490469935884
0.77319587628866,0.355255358915904
0.774341351660939,0.355539620715256
0.775486827033219,0.355762941541795
0.776632302405498,0.355955041668344
0.777777777777778,0.356292997218409
0.778923253150057,0.356487610247855
0.780068728522337,0.356680715911725
0.781214203894616,0.356993929899127
0.782359679266896,0.357181939027206
0.783505154639175,0.357405424838114
0.784650630011455,0.35793869808859
0.785796105383734,0.358236467517254
0.786941580756014,0.358732022376422
0.788087056128293,0.359454308539851
0.789232531500573,0.359919211992315
0.790378006872852,0.360360878666732
0.791523482245132,0.360650012464416
0.792668957617411,0.361347041239468
0.793814432989691,0.361664123485405
0.79495990836197,0.362430833072532
0.79610538373425,0.36348831039433
0.797250859106529,0.364244886408309
0.798396334478809,0.364884507293573
0.799541809851088,0.365534628943087
0.800687285223368,0.366114832284651
0.801832760595647,0.367315412537819
0.802978235967927,0.368132658716263
0.804123711340206,0.36949110635151
0.805269186712486,0.370202176862452
0.806414662084765,0.371121675297472
0.807560137457045,0.372456163606845
0.808705612829324,0.373134894071898
0.809851088201604,0.37438386534909
0.810996563573883,0.375576837366256
0.812142038946163,0.376835706855898
0.813287514318442,0.37858854409978
0.814432989690722,0.379961146029896
0.815578465063001,0.38096454170334
0.816723940435281,0.381937048068893
0.81786941580756,0.382897191467149
0.81901489117984,0.384463391952395
0.820160366552119,0.385561486862499
0.821305841924399,0.386014533877962
0.822451317296678,0.386797833424946
0.823596792668958,0.387509014392083
0.824742268041237,0.388212343642071
0.825887743413517,0.388674080499574
0.827033218785796,0.389178381316848
0.828178694158076,0.389802319854059
0.829324169530355,0.390197620203621
0.830469644902635,0.390855437766764
0.831615120274914,0.391575571050341
0.832760595647194,0.392237694301191
0.833906071019473,0.39280952233559
0.835051546391753,0.393243643916028
0.836197021764032,0.39378806768491
0.837342497136312,0.394397070658631
0.838487972508591,0.394984920346902
0.839633447880871,0.395410720533162
0.84077892325315,0.395867845830358
0.84192439862543,0.396608765825583
0.843069873997709,0.397162769001047
0.844215349369989,0.397795870787842
0.845360824742268,0.398312565679432
0.846506300114548,0.39900680590703
0.847651775486827,0.399241633242994
0.848797250859107,0.39965351448124
0.849942726231386,0.400345935299642
0.851088201603665,0.400892003326607
0.852233676975945,0.401483222232102
0.853379152348224,0.402082270903643
0.854524627720504,0.402868326189581
0.855670103092783,0.403410652216084
0.856815578465063,0.403863840545318
0.857961053837342,0.404474506545808
0.859106529209622,0.404824181997592
0.860252004581902,0.405410869760918
0.861397479954181,0.406081251965725
0.862542955326461,0.406425555220525
0.86368843069874,0.407166526606656
0.86483390607102,0.407434087284248
0.865979381443299,0.407974160707308
0.867124856815578,0.408325326062585
0.868270332187858,0.408699535357018
0.869415807560137,0.409201365058757
0.870561282932417,0.409538468346947
0.871706758304696,0.410261411567483
0.872852233676976,0.410768626602786
0.873997709049255,0.411764544684757
0.875143184421535,0.412313442902508
0.876288659793814,0.412850836302798
0.877434135166094,0.413370391720774
0.878579610538373,0.414926714006601
0.879725085910653,0.416341431697687
0.880870561282932,0.419105974919576
0.882016036655212,0.420686407845574
0.883161512027491,0.424181446270523
0.884306987399771,0.427921248905767
0.88545246277205,0.430674714206276
0.88659793814433,0.434110979864125
0.887743413516609,0.437400217771178
0.888888888888889,0.441668262275469
0.890034364261168,0.446063864270026
0.891179839633448,0.450982151936688
0.892325315005727,0.452574281360495
0.893470790378007,0.453961294237925
0.894616265750286,0.456229778465864
0.895761741122566,0.458436438152284
0.896907216494845,0.45987709369554
0.898052691867125,0.461920486352136
0.899198167239404,0.464087676839513
0.900343642611684,0.466486252815199
0.901489117983963,0.468002329309135
0.902634593356243,0.469926847158329
0.903780068728522,0.471591356737062
0.904925544100802,0.473559916789779
0.906071019473081,0.475421697886667
0.907216494845361,0.47762172228604
0.90836197021764,0.479114062387739
0.90950744558992,0.480779391843728
0.910652920962199,0.483907991505109
0.911798396334479,0.486237415344289
0.912943871706758,0.491834874830043
0.914089347079038,0.498928810098838
0.915234822451317,0.513892088079218
0.916380297823597,0.521061837350538
0.917525773195876,0.524979879862656
0.918671248568156,0.528870949077017
0.919816723940435,0.531765924458522
0.920962199312715,0.534116851702849
0.922107674684994,0.537418160655502
0.923253150057274,0.539097490870564
0.924398625429553,0.540854261818313
0.925544100801833,0.542381709432724
0.926689576174112,0.54479539000755
0.927835051546392,0.546428248096095
0.928980526918671,0.548334200799295
0.930126002290951,0.550014002468495
0.93127147766323,0.551811401643276
0.93241695303551,0.553708473878608
0.933562428407789,0.555323321196356
0.934707903780069,0.557436679968527
0.935853379152348,0.559053514937281
0.936998854524628,0.561058247563458
0.938144329896907,0.563399453515372
0.939289805269187,0.564548027258848
0.940435280641466,0.566150444103701
0.941580756013746,0.569952636140474
0.942726231386025,0.573631149427246
0.943871706758305,0.578806406136345
0.945017182130584,0.583003500871471
0.946162657502864,0.588483318760154
0.947308132875143,0.594219254226286
0.948453608247423,0.59850587593126
0.949599083619702,0.603629598800617
0.950744558991982,0.605679564349257
0.951890034364261,0.613006510366196
0.953035509736541,0.634954181233592
0.95418098510882,0.67687432794661
0.9553264604811,0.726909508928282
0.956471935853379,0.776598273351476
0.957617411225659,0.83148988340127
0.958762886597938,1.12810111285007
0.959908361970218,1.56864510735299
0.961053837342497,5.3508482462422
0.962199312714777,5.97313389652996
0.963344788087056,6.01941651042121
0.964490263459336,6.0534307450914
0.965635738831615,6.07283817170202
0.966781214203895,6.08635627009077
0.967926689576174,6.09648283756375
0.969072164948454,6.10851012357272
0.970217640320733,6.12365915892935
0.971363115693013,6.13387898279547
0.972508591065292,6.15126702114409
0.973654066437572,6.16786636606018
0.974799541809851,6.17995254821715
0.975945017182131,6.18441705254555
0.97709049255441,6.19192100612292
0.97823596792669,6.20478291447521
0.979381443298969,6.21707237644363
0.980526918671249,6.23039303086797
0.981672394043528,6.24769581114786
0.982817869415808,6.25632680138851
0.983963344788087,6.26865728543561
0.985108820160367,6.27577693445641
0.986254295532646,6.28440597580734
0.987399770904926,6.30450872932425
0.988545246277205,6.32124362494107
0.989690721649485,6.33413788553912
0.990836197021764,6.36814057705631
0.991981672394044,6.39122339979921
0.993127147766323,6.42743172079049
0.994272623138603,6.45895673851582
0.995418098510882,6.52168839873125
0.996563573883162,6.58703808000273
0.997709049255441,6.69871477458774
0.998854524627721,6.88802233353259
1,8.03465123302189


==> data/joint_pos_est.txt <==
X	Y
19.2005       81.0891
19.2217       81.1273
19.171       81.0755
19.2045       81.12
19.1846       81.1161
19.187       81.1201
19.2194       81.1232
19.1956       81.0905
19.1926       81.1003
19.2098       81.1294
19.1539       81.0994
19.2164       81.1779
19.1992       81.122
19.1971       81.1209
19.2151       81.1314
19.2187       81.1402
19.2045       81.1179
19.2134       81.1267
19.2004       81.1137
19.2378       81.1465
19.1447       81.0742
19.2038       81.1176
19.2111       81.1275
19.2116       81.1206
19.1826       81.1037
19.0926       81.0017
19.1844       81.1053
19.2029       81.133
19.1674       81.0626
19.1731       81.0904
19.1582       81.0769
19.1914       81.0908
19.2349       81.1426
19.2171       81.1369
19.194       81.1201
19.2327       81.144
19.2282       81.1372
19.1921       81.1033
19.3117       81.2249
19.1882       81.0829
19.1537       81.0752
19.0857       80.9969
19.071       80.9789
19.1798       81.1021
19.1962       81.1178
19.2106       81.1442
19.2161       81.1636
19.1828       81.1148
19.1782       81.1087
19.2286       81.1548
19.1397       81.0878
19.2169       81.1395
19.209       81.1415
19.1891       81.1113
19.0708       80.9754
19.161       81.0622
19.1919       81.1082
19.1722       81.1124
19.203       81.1205
19.1884       81.1024
19.1393       81.0967
19.204       81.1307
19.1715       81.0881
19.2096       81.1405
19.2849       81.2133
19.2772       81.1993
19.2199       81.148
19.2303       81.1624
19.2236       81.1501
19.2251       81.1495
19.1514       81.1208
19.1861       81.1225
19.2443       81.1735
19.204       81.1396
19.206       81.1276
19.1906       81.1177
19.2169       81.1471
19.2939       81.2229
19.2967       81.2205
19.2953       81.2185
19.1592       81.0949
19.0745       80.9862
19.3015       81.2262
19.2282       81.1652
19.296       81.2167
19.1991       81.1238
19.1904       81.1111
19.2205       81.1353
19.1878       81.1163
19.22       81.1504
19.1763       81.1125
19.2       81.1162
19.2145       81.1336
19.3125       81.2381
19.3154       81.2348
19.3056       81.2276
19.2862       81.2014
19.3455       81.2259
19.2861       81.2069
19.2895       81.2168
19.1431       81.0695
19.2247       81.149
19.1942       81.1121
19.188       81.1083
19.2266       81.1536
19.287       81.1995
19.2084       81.1348
19.2112       81.1474
19.1967       81.1395
19.2149       81.1446
19.1555       81.1044
19.2       81.1297
19.2835       81.2045
19.1985       81.1294
19.2861       81.2173
19.2148       81.1348
19.2014       81.1274
19.1969       81.1386
19.1816       81.1046
19.2008       81.1262
19.1459       81.0967
19.1687       81.1004
19.1888       81.1206
19.1863       81.1145
19.1703       81.1032
19.2148       81.1502
19.1711       81.0887
19.1883       81.1198
19.1842       81.104
19.191       81.1155
19.1227       81.0882
19.2121       81.1197
19.2168       81.1431
19.1968       81.1183
19.184       81.1035
19.2001       81.1143
19.2077       81.125
19.1883       81.1041
19.204       81.1328
19.1758       81.0898
19.154       81.0862
19.2134       81.126
19.1938       81.1147
19.1889       81.1087
19.1782       81.0857
19.2004       81.1169
19.1981       81.1207
19.2346       81.1493
19.199       81.1251
19.1873       81.1191
19.1387       81.1146
19.2557       81.22
19.2237       81.1412
19.2238       81.1457
19.2318       81.1519
19.1852       81.1121
19.2038       81.1189
19.1946       81.1557
19.2198       81.1455
19.1941       81.1284
19.1553       81.094
19.1992       81.1612
19.1941       81.1225
19.1918       81.1498
19.1857       81.1146
19.1924       81.1122
19.1842       81.1151
19.2447       81.1693
19.2228       81.156
19.0867       80.999
19.1579       81.1341
19.0797       80.9898
19.1812       81.1114
19.1935       81.1192
19.1851       81.102
19.167       81.0982
19.2197       81.1453
19.2042       81.1256
19.1852       81.1125
19.1759       81.1044
19.1225       81.1009
19.1943       81.1318
19.2086       81.1425
19.1696       81.0976
19.1794       81.1093
19.1864       81.1236
19.1786       81.1071
19.1853       81.1125
19.1994       81.1264
19.1803       81.1153
19.1264       81.0995
19.187       81.1159
19.2036       81.1374
19.1801       81.1374
19.1948       81.1469
19.1903       81.1052
19.243       81.1663
19.1789       81.1347
19.1881       81.1195
19.1715       81.1082
19.1374       81.0887
19.1689       81.0866
19.0749       80.989
19.0746       80.9899
19.0688       80.9863
19.2151       81.1481
19.1874       81.1118
19.1782       81.1087
19.1908       81.1247
19.0837       80.9972
19.1418       81.0979
19.1853       81.1463
19.1824       81.1158
19.2021       81.1357
19.1942       81.1328
19.1655       81.0932
19.1921       81.1318
19.0709       81.0117
19.2261       81.1846
19.1872       81.1183
19.1111       81.0737
19.1824       81.1337
19.1913       81.1146
19.1661       81.083
19.1767       81.1062
19.1899       81.1182
19.1643       81.0868
19.1862       81.1377
19.1991       81.1288
19.1857       81.1138
19.1414       81.0916
19.1966       81.1241
19.1759       81.1016
19.1879       81.1191
19.0729       80.9919
19.1854       81.119
19.1734       81.1127
19.1833       81.1142
19.1791       81.1085
19.1925       81.1308
19.1182       81.0773
19.1919       81.1098
19.1741       81.0922
19.2146       81.1365
19.1919       81.1195
19.0814       80.9996
19.0882       81.0015
19.1919       81.1188
19.1973       81.1231
19.1801       81.1101
19.1602       81.1105
19.0872       81.0023
19.19       81.1476
19.1797       81.1102
19.1874       81.1207
19.182       81.1193
19.1725       81.1155
19.1923       81.1183
19.1897       81.1205
19.183       81.1146
19.1578       81.1121
19.1911       81.1355
19.1938       81.1253
19.1925       81.1504
19.1994       81.1248
19.2031       81.1265
19.1843       81.113
19.1713       81.1089
19.2171       81.147
19.2886       81.2109
19.1329       81.1096
19.2991       81.2209
19.1992       81.1327
19.1968       81.1241
19.1781       81.095
19.0705       80.9839
19.193       81.1244
19.172       81.0979
19.2043       81.1308
19.2052       81.1347
19.1419       81.0903
19.1923       81.1189
19.1566       81.1213
19.1836       81.1116
19.1803       81.1107
19.192       81.1156
19.2045       81.1274
19.2031       81.131
19.1854       81.1091
19.2313       81.1645
19.1489       81.1035
19.2002       81.1249
19.1972       81.1222
19.2286       81.152
19.0739       81.0145
19.196       81.1355
19.191       81.1238
19.1853       81.1189
19.1899       81.1188
19.0707       80.9825
19.1479       81.0942
19.1933       81.1233
19.0791       80.9902
19.1891       81.1483
19.1867       81.1223
19.1847       81.1245
19.18       81.1096
19.2054       81.1312
19.2006       81.1291
19.1908       81.1141
19.1349       81.1112
19.3047       81.2258
19.2929       81.2215
19.0876       81.0022
19.099       81.0063
19.2782       81.204
19.0553       80.9925
19.0895       80.9973
19.1807       81.1167
19.3061       81.2267
19.1635       81.1034
19.2381       81.1942
19.1935       81.1214
19.204       81.1252
19.2016       81.1271
19.1993       81.1301
19.2032       81.1391
19.0832       81.0003
19.2838       81.2118
19.1791       81.1459
19.1504       81.0937
19.2085       81.1331
19.1998       81.1269
15.1142       81.3136
15.1168       81.3239
15.1155       81.3197
15.1199       81.3315
15.1159       81.3289
15.1067       81.3271
15.1099       81.3175
15.12       81.3194
15.115       81.337
15.1159       81.3355
15.4277       81.4255
15.1053       81.3239
15.4341       81.4378
15.1231       81.3318
15.1048       81.3335
15.1149       81.3305
15.1081       81.3397
15.1182       81.3341
15.4148       81.44
15.4116       81.4446
15.4283       81.4361
15.1177       81.3381
15.1247       81.3432
15.1181       81.337
15.1054       81.3483
15.1131       81.3454
15.4298       81.4488
15.1177       81.3329
15.4408       81.4466
15.4334       81.4402
15.4396       81.4449
15.425       81.4411
15.4285       81.4374
15.3807       81.4337
15.4248       81.4479
15.4388       81.4457
15.116       81.3418
15.4332       81.4402
15.4469       81.4438
15.1251       81.3377
15.4376       81.4345
15.4428       81.449
15.4386       81.445
15.4331       81.4347
15.4309       81.4399
15.4497       81.4523
15.4498       81.4503
15.4322       81.4468
15.4386       81.4483
15.4416       81.4368
15.3978       81.426
15.4469       81.4394
15.4431       81.4355
15.1243       81.3294
15.3937       81.435
15.1128       81.3399
15.4423       81.451
15.4336       81.4467
15.4426       81.4391
15.4389       81.4412
15.4394       81.4519
15.4467       81.4527
15.4347       81.4512
15.0979       81.3349
15.4256       81.4329
15.4389       81.4381
15.4262       81.4367
15.4467       81.4508
15.4324       81.4345
15.1162       81.3383
15.4327       81.4239
15.4424       81.4449
15.4224       81.4443
15.4432       81.444
15.4271       81.4327
15.4446       81.4388
15.1181       81.3351
15.4359       81.4403
15.1108       81.3295
15.1204       81.3303
15.4413       81.4376
15.1259       81.3364
15.453       81.4469
15.1201       81.3409
15.4386       81.4464
15.3913       81.4372
15.4438       81.4384
15.4338       81.4495
15.4273       81.4459
15.4365       81.4426
15.4357       81.4287
15.4416       81.4462
15.4377       81.44
15.4441       81.4418
15.4334       81.4491
15.3816       81.4337
15.1222       81.3306
15.4415       81.4528
15.1294       81.3378
15.3854       81.4326
15.4395       81.439
15.4308       81.4501
15.1109       81.3413
15.3923       81.4349
15.4201       81.4377
15.434       81.4484
15.4343       81.4418
15.1118       81.3458
15.113       81.3378
15.1111       81.3397
15.44       81.4415
15.1243       81.3379
15.4425       81.4439
15.1239       81.3398
15.4431       81.4555
15.3919       81.4267
15.4394       81.44
15.1183       81.3375
15.3943       81.4372
15.4389       81.4453
15.1204       81.3385
15.1122       81.3417
15.1014       81.336
15.4006       81.426
15.1236       81.3382
15.3993       81.4437
15.1199       81.3371
15.1161       81.3373
15.109       81.339
15.1156       81.338
15.3879       81.4265
15.4109       81.4409
15.3788       81.4316
15.3793       81.4204
15.1069       81.3485
15.1264       81.334
15.1103       81.3392
15.3898       81.4286
15.1239       81.3507
15.1158       81.3454
15.3987       81.422
15.1122       81.3387
15.1145       81.3459
15.1213       81.343
15.1128       81.3475
15.1296       81.3426
15.1116       81.3506
15.1126       81.3349
15.1195       81.3415
15.3784       81.425
15.4195       81.4364
15.1116       81.3423
15.3875       81.4356
15.1173       81.333
15.1038       81.3445
15.3844       81.4294
15.105       81.3391
15.383       81.4278
15.3766       81.4329
15.3835       81.4248
15.3907       81.4282
15.1186       81.3371
15.3803       81.4249
15.1142       81.3261
15.0969       81.3348
15.0916       81.3315
15.3917       81.4283
15.1163       81.3289
15.1056       81.3225
15.1157       81.3332
15.1141       81.3246
15.1168       81.3405
15.1105       81.3398
15.1078       81.338
15.1231       81.3354
15.4332       81.4367
15.4423       81.4456
15.1106       81.3387
15.1177       81.3407
15.1189       81.3311
15.1169       81.3383
15.119       81.3419
15.1308       81.3369
15.3892       81.4236
15.1141       81.3305
15.1148       81.3386
15.121       81.3288
15.1183       81.3314
15.4439       81.4451
15.1195       81.3423
15.4252       81.4275
15.1306       81.3353
15.1307       81.3402
15.109       81.3329
15.1158       81.338
15.1263       81.3351
15.1231       81.3383
15.3867       81.4353
15.1148       81.3335
15.1226       81.3325
15.1281       81.3377
15.3864       81.4324
15.1244       81.3401
15.11       81.3321
15.12       81.3423
15.4395       81.4411
15.1124       81.3451
15.1215       81.3377
15.1365       81.3347
15.1265       81.3413
15.142       81.3322
15.4386       81.4254
15.1225       81.3387
15.4343       81.4393
15.1289       81.3456
15.3935       81.4308
15.4408       81.4554
15.4436       81.4432
15.125       81.3517
15.4476       81.4423
15.4364       81.4443
15.3958       81.4242
15.1217       81.3407
15.4267       81.4385
15.1235       81.3388
15.1176       81.3399
15.1241       81.3477
15.1094       81.3418
15.1212       81.3445
15.3866       81.4305
15.4379       81.4358
15.1298       81.3396
15.4394       81.4456
15.4458       81.4481
15.1395       81.3402
15.1306       81.3437
15.1237       81.337
15.1265       81.336
15.131       81.3315
15.1323       81.3375
15.12       81.3289
15.1209       81.342
15.1365       81.3338
15.4134       81.4252
15.1409       81.3238
15.439       81.4351
15.1249       81.3353
15.1217       81.3378
15.1276       81.3336
15.1191       81.3402
15.1375       81.3386
15.13       81.3366
15.1294       81.3437
15.1289       81.3399
15.1131       81.3295
15.1138       81.3249
15.1214       81.3447
15.1293       81.3404
15.5023       81.4221
15.1308       81.3301
15.2047       81.324
15.1301       81.3424
15.1067       81.3302
15.115       81.3335
15.1213       81.3348
15.1036       81.3351
15.1251       81.3403
15.1027       81.3365
15.4354       81.4286
15.1347       81.3463
15.1167       81.3312
15.1054       81.342
15.1175       81.3356
15.1243       81.3288
15.1189       81.3341
15.1136       81.3403
15.1134       81.3381
15.1177       81.339
15.1313       81.3253
15.117       81.3314
15.1223       81.3276
15.1188       81.3468
15.1223       81.3331
15.1135       81.3368
15.106       81.3258
15.1011       81.334
15.1019       81.3405
15.1106       81.3437
15.1096       81.3431
15.1145       81.3441
15.1346       81.3431
15.1186       81.3426
15.1259       81.3417
15.1075       81.3454
15.1197       81.3363
15.1114       81.3357
15.1178       81.3384
15.1151       81.338
15.1118       81.3417
15.1132       81.3325
15.114       81.3322
15.1139       81.3499
15.1195       81.3376
15.1245       81.3381
15.1307       81.3385
15.1181       81.3484
15.1191       81.3439
15.1174       81.348
15.1137       81.3438
15.1227       81.3386
15.107       81.3459
15.1025       81.3428
15.0959       81.3444
15.1079       81.3519
15.1024       81.3426
15.1073       81.3408
15.1742       81.329
15.1929       81.3349
15.1158       81.344
15.1154       81.3458
15.1992       81.3266
15.1157       81.3486
15.1029       81.3393
15.1068       81.3496
15.1154       81.3378
15.1107       81.3428
15.1078       81.3447
15.1159       81.3456
15.1147       81.3418
15.1085       81.3408
15.1986       81.3179
15.1033       81.3438
15.1263       81.3456
17.6453       77.2622
17.6407       77.2614
17.6368       77.262
17.6383       77.2642
17.6371       77.2598
17.6354       77.2634
17.6347       77.2618
17.6408       77.2599
17.6392       77.2652
17.6405       77.2862
17.6423       77.2677
17.6338       77.2655
17.6402       77.2634
17.6393       77.2662
17.6369       77.2662
17.6331       77.2644
17.6431       77.285
17.6328       77.2637
17.6348       77.2635
17.6437       77.2829
17.6453       77.2649
17.6445       77.2882
17.6333       77.2652
17.6368       77.2658
17.6326       77.2643
17.6334       77.2656
17.6297       77.2642
17.6314       77.2596
17.6342       77.2612
17.6367       77.2653
17.6417       77.261
17.6451       77.2893
17.6354       77.2625
17.6364       77.261
17.6469       77.2829
17.6422       77.2827
17.6405       77.2612
17.6341       77.2638
17.6362       77.2655
17.6374       77.2649
17.6441       77.2645
17.6381       77.2622
17.6364       77.26
17.6392       77.2652
17.6421       77.2845
17.6428       77.2643
17.638       77.2609
17.6412       77.2844
17.6389       77.2632
17.6365       77.2632
17.6436       77.2621
17.6376       77.2644
17.6348       77.265
17.6406       77.261
17.635       77.2658
17.6405       77.2626
17.6387       77.2628
17.6345       77.2661
17.6373       77.2617
17.6379       77.2623
17.6453       77.2634
17.6377       77.2637
17.6374       77.266
17.6432       77.2883
17.6392       77.2665
17.6382       77.2644
17.6386       77.2653
17.6321       77.2612
17.6418       77.2658
17.636       77.2599
17.6459       77.2672
17.6351       77.2639
17.6384       77.264
17.6404       77.2637
17.6359       77.2625
17.6326       77.267
17.6377       77.2617
17.6393       77.263
17.6358       77.2635
17.6286       77.262
17.6427       77.2632
17.636       77.2635
17.638       77.2631
17.6362       77.26
17.6369       77.2638
17.6328       77.2676
17.6441       77.2647
17.6373       77.2643
17.6356       77.2649
17.6343       77.2675
17.6448       77.2631
17.6336       77.2601
17.6396       77.2652
17.6317       77.2663
17.6349       77.2645
17.6406       77.2611
17.6345       77.2639
17.6418       77.2635
17.6371       77.2633
17.6359       77.2629
17.6462       77.2638
17.6364       77.2648
17.637       77.2688
17.6379       77.2632
17.6343       77.2619
17.635       77.2648
17.6386       77.2645
17.6363       77.264
17.6364       77.2636
17.6326       77.2623
17.6454       77.2621
17.6325       77.2668
17.6418       77.2615
17.6313       77.2653
17.6338       77.2641
17.6361       77.2665
17.6347       77.2581
17.6369       77.2627
17.6374       77.265
17.6391       77.2626
17.6463       77.2654
17.6353       77.264
17.6369       77.2657
17.6375       77.265
17.6383       77.2664
17.6354       77.2672
17.6316       77.2702
17.6433       77.2641
17.6358       77.2665
17.6401       77.2631
17.645       77.2623
17.6357       77.2648
17.6363       77.2649
17.6389       77.2674
17.6368       77.2653
17.6333       77.2669
17.6376       77.2667
17.6345       77.2641
17.6359       77.2636
17.6386       77.2637
17.6466       77.2648
17.6332       77.2682
17.6333       77.2649
17.6377       77.2646
17.6338       77.2643
17.637       77.2669
17.6368       77.2619
17.635       77.2641
17.6326       77.2673
17.6305       77.2672
17.6441       77.2631
17.6354       77.265
17.6388       77.2609
17.6394       77.2669
17.6361       77.2604
17.6385       77.2621
17.6371       77.2606
17.6365       77.2619
17.638       77.2675
17.64       77.2638
17.6444       77.2634
17.6417       77.2867
17.6362       77.2626
17.6353       77.2628
17.6346       77.2621
17.6432       77.283
17.6349       77.2677
17.6346       77.2664
17.6373       77.2638
17.6361       77.2605
17.6442       77.2637
17.6359       77.2654
17.6414       77.2864
17.6468       77.286
17.6386       77.2573
17.6337       77.2628
17.6348       77.2619
17.6326       77.2658
17.6359       77.2652
17.6399       77.2657
17.6432       77.2639
17.6322       77.2631
17.6359       77.2639
17.633       77.2624
17.6369       77.2599
17.6366       77.2672
17.6385       77.2648
17.635       77.2624
17.6382       77.2663
17.6449       77.2829
17.6461       77.2622
17.6382       77.2635
17.6338       77.2641
17.634       77.2603
17.6361       77.2615
17.635       77.2612
17.6351       77.2662
17.6373       77.2617
17.6361       77.2625
17.6385       77.2627
17.6459       77.2645
17.6354       77.2642
17.6486       77.2852
17.6407       77.2638
17.6333       77.264
17.64       77.2633
17.638       77.2652
17.6369       77.262
17.6375       77.2616
17.6365       77.2583
17.6473       77.2651
17.6371       77.2653
17.6367       77.2628
17.6397       77.2651
17.6416       77.2658
17.6348       77.2647
17.6351       77.2594
17.6399       77.2626
17.6351       77.2644
17.6367       77.2653
17.6414       77.2684
17.6414       77.262
17.6387       77.2596
17.6361       77.2627
17.6344       77.2639
17.6375       77.2612
17.6395       77.2648
17.6343       77.2651
17.6383       77.2649
17.6377       77.2635
17.6458       77.2638
17.6374       77.2588
17.6379       77.2664
17.6416       77.2612
17.64       77.2585
17.6466       77.2853
17.6362       77.2637
17.6388       77.2654
17.6416       77.261
17.6393       77.2639
17.6452       77.2637
17.6451       77.2846
17.6399       77.2628
17.6376       77.2661
17.64       77.2648
17.642       77.2654
17.639       77.2628
17.637       77.2646
17.6408       77.261
17.6355       77.2639
17.6452       77.2654
17.6373       77.2641
17.6406       77.2646
17.6377       77.2654
17.6473       77.2821
17.6344       77.2624
17.636       77.2613
17.638       77.2626
17.6416       77.2604
17.6363       77.2645
17.6477       77.2634
17.6392       77.2636
17.64       77.2593
17.6411       77.257
17.6447       77.2635
17.6414       77.2626
17.6385       77.2645
17.6364       77.2615
17.6391       77.2598
17.6409       77.2617
17.6446       77.2596
17.6372       77.2657
17.6453       77.2825
17.6378       77.2648
17.6388       77.2637
17.6383       77.2651
17.6373       77.2626
17.6429       77.2644
17.6356       77.2669
17.6399       77.2593
17.6431       77.2616
17.6353       77.268
17.6423       77.2626
17.642       77.2622
17.6341       77.2664
17.6361       77.2636
17.6317       77.2658
17.6381       77.2629
17.6389       77.2647
17.6384       77.2564
17.6457       77.2652
17.6341       77.2644
17.6405       77.2623
17.6347       77.2627
17.6372       77.2611
17.6384       77.266
17.6372       77.2673
17.6495       77.2833
17.635       77.2653
17.6427       77.2629
17.6437       77.2626
17.6379       77.2648
17.6353       77.2647
17.6377       77.2631
17.6402       77.2637
17.6353       77.2671
17.6445       77.2858
17.637       77.2597
17.6362       77.2623
17.6376       77.2612
17.6444       77.2631
17.6374       77.2637
17.6368       77.2678
17.6396       77.266
17.6355       77.2616
17.6368       77.262
17.638       77.2607
17.6367       77.2627
17.64       77.2626
17.633       77.2633
17.6429       77.259
17.6352       77.2653
17.6391       77.2654
17.6399       77.2646
17.6374       77.2597
17.6384       77.2637
17.6366       77.2645
17.6343       77.2642
17.6365       77.2639
17.6346       77.262
17.6465       77.2635
17.6265       77.2658
17.6418       77.2605
15.3388       76.9535
15.3296       76.9508
15.3321       76.9478
15.3316       76.9499
15.333       76.9499
15.3314       76.9497
15.3319       76.9491
15.3324       76.9505
15.3316       76.9486
15.333       76.9468
15.3404       76.9511
15.3308       76.9505
15.3327       76.9459
15.332       76.9461
15.3314       76.9496
15.3329       76.9491
15.3312       76.9486
15.3311       76.9495
15.3337       76.9468
15.3321       76.9473
15.3323       76.9485
15.3339       76.9508
15.3305       76.9506
15.3296       76.9487
15.334       76.9474
15.3323       76.9509
15.3295       76.9497
15.3289       76.9507
15.3326       76.9511
15.3327       76.9471
15.3402       76.9504
15.3298       76.9497
15.3311       76.95
15.3296       76.9511
15.3278       76.9513
15.332       76.9508
15.3288       76.9511
15.3307       76.9505
15.3339       76.95
15.331       76.9498
15.3391       76.9513
15.3277       76.949
15.3321       76.9464
15.3297       76.9501
15.3313       76.9499
15.3317       76.948
15.3306       76.9498
15.3309       76.9497
15.3303       76.9505
15.3305       76.9478
15.3373       76.9516
15.3319       76.9454
15.3337       76.9492
15.3305       76.9466
15.3295       76.9496
15.3303       76.9508
15.327       76.9506
15.3281       76.9496
15.3315       76.9503
15.3308       76.9494
15.3414       76.9513
15.3322       76.9473
15.3314       76.95
15.33       76.9499
15.3277       76.9493
15.3283       76.9494
15.3342       76.9505
15.3308       76.9499
15.3281       76.9485
15.3289       76.9488
15.3395       76.9503
15.3305       76.9495
15.3289       76.9499
15.3283       76.9507
15.3277       76.9498
15.3297       76.951
15.3306       76.9502
15.3351       76.9502
15.3318       76.9509
15.3291       76.9509
15.3394       76.9486
15.3277       76.9513
15.3307       76.9529
15.3277       76.9504
15.3293       76.9492
15.3307       76.9516
15.3301       76.9516
15.3301       76.9504
15.3324       76.9532
15.3294       76.9495
15.338       76.9525
15.3294       76.9512
15.3348       76.9497
15.3312       76.9538
15.3307       76.9505
15.3283       76.9519
15.331       76.951
15.3283       76.9506
15.3328       76.9485
15.3292       76.9512
15.3379       76.9538
15.3323       76.949
15.3304       76.9511
15.3323       76.9503
15.3277       76.9493
15.3274       76.9518
15.3304       76.9509
15.3312       76.9515
15.3311       76.9506
15.3335       76.9469
15.3323       76.9489
15.3295       76.9493
15.3288       76.9508
15.3318       76.9516
15.3312       76.9522
15.3296       76.9471
15.3296       76.9488
15.3277       76.9531
15.3308       76.9501
15.3315       76.9499
15.3388       76.9518
15.3335       76.9518
15.33       76.9516
15.3309       76.9512
15.3295       76.951
15.3294       76.9491
15.3318       76.9472
15.3286       76.9504
15.3304       76.9487
15.3317       76.9486
15.3358       76.9534
15.3312       76.947
15.3308       76.9509
15.3301       76.9493
15.3313       76.9471
15.3322       76.9485
15.3301       76.9493
15.3271       76.9494
15.3285       76.9489
15.3294       76.9495
15.3369       76.9524
15.3289       76.9488
15.3272       76.9506
15.3285       76.9494
15.331       76.9495
15.3298       76.9501
15.3294       76.948
15.3288       76.9505
15.3288       76.9476
15.329       76.9476
15.3392       76.9554
15.3309       76.9505
15.3281       76.9508
15.3288       76.9466
15.3268       76.9505
15.3276       76.9502
15.3276       76.9494
15.3279       76.9502
15.3272       76.9502
15.3258       76.9512
15.34       76.9535
15.3317       76.949
15.3298       76.9488
15.3284       76.9491
15.3283       76.9461
15.3288       76.9508
15.3272       76.9484
15.3269       76.9496
15.329       76.9499
15.3309       76.9497
15.3353       76.9536
15.3314       76.9489
15.3282       76.9494
15.3281       76.9503
15.3306       76.9514
15.3273       76.9499
15.3276       76.9501
15.3337       76.9497
15.3347       76.9521
15.3297       76.9498
15.3363       76.9524
15.3255       76.9499
15.3278       76.9489
15.3278       76.9491
15.3265       76.9494
15.3277       76.9506
15.3298       76.9486
15.3249       76.9507
15.3269       76.9501
15.3284       76.9474
13.4685       77.0421
13.4699       77.0372
13.4786       77.0335
13.4727       77.0357
13.4717       77.0359
13.4869       77.0449
13.4854       77.0463
13.4757       77.0315
13.4836       77.0461
13.4698       77.0374
13.4693       77.0418
13.4834       77.0476
13.4726       77.0361
13.466       77.0409
13.4693       77.0366
13.4739       77.0351
13.4643       77.0339
13.4787       77.0511
13.4677       77.0327
13.4715       77.0379
13.4712       77.0399
13.484       77.0303
13.4696       77.0379
13.4929       77.0458
13.4857       77.0253
13.4708       77.0374
13.4798       77.0339
13.4903       77.0459
13.4841       77.0285
13.4826       77.033
13.4804       77.0493
13.4828       77.0276
13.4934       77.0442
13.484       77.031
13.4833       77.0304
13.4878       77.0477
13.4828       77.0302
13.4829       77.0322
13.4732       77.0394
13.4827       77.0287
13.4861       77.048
13.4827       77.0318
13.4823       77.0333
13.4949       77.044
13.4975       77.0415
13.4814       77.0306
13.495       77.0434
13.4966       77.0436
13.4811       77.033
13.4939       77.0439
13.4516       77.0602
13.4831       77.0336
13.4835       77.033
13.4843       77.0494
13.4831       77.0336
13.481       77.0328
13.4803       77.0324
13.4778       77.0324
13.4839       77.0309
13.4842       77.0335
13.4826       77.0515
13.4811       77.0322
13.478       77.0345
13.4852       77.0285
13.4858       77.0475
13.4863       77.0465
13.471       77.0367
13.4824       77.0482
13.4957       77.0416
13.4918       77.0431
13.4418       77.0608
13.4907       77.0444
13.4734       77.0362
13.4804       77.0336
13.4704       77.0384
13.4672       77.0389
13.4904       77.0445
13.479       77.0461
13.4716       77.0327
13.4777       77.0329
13.4718       77.0391
13.4807       77.0282
13.4676       77.0339
13.4637       77.0358
13.4761       77.0334
13.4721       77.0338
13.4949       77.0413
13.4811       77.0273
13.4778       77.0284
13.4708       77.0373
13.4738       77.0515
13.4671       77.034
13.4701       77.035
13.4815       77.0471
13.4806       77.0311
13.4872       77.0448
13.4698       77.0367
13.4716       77.0314
13.4617       77.0388
13.465       77.0379
13.4631       77.0671
13.4796       77.0338
13.4799       77.0324
13.4927       77.0444
13.4938       77.0444
13.4844       77.0276
13.4848       77.0258
13.4806       77.0332
13.4816       77.0302
13.4826       77.0477
13.4589       77.0441
13.4812       77.0283
13.494       77.0419
13.4922       77.0444
13.4985       77.0376
13.4704       77.0401
13.4683       77.0374
13.4693       77.0376
13.4815       77.0315
13.4967       77.0417
13.4801       77.0495
13.4808       77.033
13.4809       77.0333
13.4797       77.0363
13.4822       77.0274
13.4811       77.0325
13.4852       77.0468
13.4818       77.0299
13.4962       77.0439
13.4809       77.0281
13.496       77.0423
13.4802       77.0329
13.4723       77.0368
13.487       77.0458
13.4732       77.0375
13.4723       77.0329
13.4669       77.0386
13.4817       77.0455
13.4798       77.0317
13.481       77.0311
13.4616       77.042
13.4823       77.0295
13.4955       77.0418
13.4734       77.0378
13.4848       77.0291
13.5016       77.0397
13.4746       77.0373
13.4669       77.0365
13.4681       77.038
13.4703       77.0377
13.4593       77.0433
13.4731       77.0317
13.4665       77.0335
13.4792       77.0469
13.4608       77.0378
13.4615       77.0388
13.4643       77.0363
13.4667       77.0339
13.4668       77.0334
13.4614       77.0404
13.4649       77.0369
13.4772       77.0289
13.4666       77.0366
13.4735       77.0292
13.4625       77.0358
13.4625       77.0363
13.4638       77.034
13.4631       77.0371
13.4671       77.0337
13.4818       77.0319
13.4766       77.0354
13.4833       77.0254
13.4784       77.0296
13.4788       77.0272
13.48       77.0262
13.4798       77.0283
13.4824       77.0296
13.4778       77.0317
13.4844       77.0266
13.483       77.0208
13.4776       77.0321
13.4797       77.027
13.4801       77.0316
13.4832       77.0242
13.4797       77.0293
13.4806       77.0277
13.4781       77.0325
13.4808       77.0292
13.474       77.0342
13.4678       77.0361
13.4677       77.0349
13.4751       77.0341
13.4626       77.0379
13.4607       77.0388
13.464       77.0389
13.4686       77.0299
13.4773       77.0312
13.4676       77.0364
13.4683       77.0363
13.4721       77.0322
13.4683       77.0384
13.474       77.0315
13.4682       77.037
13.4683       77.0395
13.47       77.0358
13.4684       77.0363
13.4695       77.0382
13.4694       77.0331
13.4762       77.0277
13.4652       77.0381
13.4403       77.0602
13.4632       77.0348
13.4691       77.035
13.4672       77.0366
13.4796       77.0292
13.4789       77.0495
13.4698       77.0355
13.4902       77.0455
13.4733       77.0336
13.4714       77.0328
13.443       77.0618
13.4777       77.0294
13.4683       77.0351
13.4686       77.0352
13.4775       77.0311
13.4683       77.0369
13.469       77.0345
13.4662       77.0375
13.4797       77.0506
13.4768       77.0332
13.4808       77.0527
13.4682       77.0355
13.4719       77.031
13.467       77.0321
13.4664       77.0353
13.4864       77.0438
13.4823       77.0292
13.4777       77.03
13.4833       77.0459
13.469       77.0381
13.4665       77.0399
13.4795       77.0301
13.4798       77.0335
13.4771       77.0291
13.4779       77.0352
13.4777       77.0309
13.4803       77.0313
13.4778       77.0345
13.4794       77.0344
13.4821       77.0286
13.4668       77.0409
13.4822       77.025
13.4686       77.0378
13.4743       77.0496
13.4793       77.0346
13.4939       77.0414
13.4776       77.0318
13.4764       77.0304
13.47       77.0345
13.4857       77.0435
13.4428       77.0599
13.4711       77.0285
13.4771       77.0323
13.4669       77.0366
13.4685       77.037
13.4674       77.0308
13.4683       77.0372
13.4804       77.0487
13.4765       77.0332
13.4748       77.0317
13.4747       77.0506
13.4713       77.0322
13.4643       77.0388
13.4762       77.0323
13.4649       77.0346
13.4686       77.0349
13.4787       77.0309
13.4735       77.0333
13.4751       77.0341
13.4752       77.0311
13.4675       77.0402
13.4601       77.0388
13.4694       77.0378
13.4721       77.0343
13.4681       77.0342
13.4757       77.0368
13.4666       77.039
13.4783       77.0281
13.4707       77.0359
13.4752       77.0325
13.462       77.0409
13.4684       77.0359
13.4772       77.0289
13.4821       77.026
13.4794       77.03
13.4798       77.0324
13.4677       77.0386
13.4753       77.0289
13.4734       77.0364
13.4706       77.0369
13.463       77.0414
13.4762       77.0315
13.4686       77.038
13.4768       77.0321
13.4778       77.0294
13.4696       77.0349
13.4765       77.035
13.4774       77.0345
13.4687       77.0377
13.4696       77.0342
13.4676       77.042
13.4697       77.0283
13.4727       77.0342
13.4694       77.0368
13.468       77.0329
13.4774       77.0276
13.4679       77.0337
13.4687       77.0369
13.469       77.0365
13.4708       77.0325
13.448       77.0587
13.4647       77.0339
13.4642       77.0374
13.4724       77.0343
13.4768       77.0307
13.4805       77.026
13.4666       77.0358
13.472       77.0368
13.4682       77.0394
13.4696       77.0366
13.4629       77.0415
13.4664       77.0384
13.4702       77.036
19.7049       79.3578
19.7054       79.3657
19.705       79.3725
19.7052       79.3695
19.6992       79.3637
19.7056       79.3679
19.7008       79.3633
19.6963       79.3661
19.6948       79.3577
19.6999       79.3724
19.6988       79.3593
19.6997       79.3711
19.6953       79.3668
19.7026       79.3675
19.6974       79.3631
19.7038       79.3672
19.7072       79.3681
19.7057       79.3749
19.7072       79.364
19.7004       79.3661
19.7       79.3589
19.6992       79.3683
19.6979       79.364
19.7064       79.3693
19.6986       79.3743
19.7042       79.3745
19.6989       79.368
19.7014       79.3708
19.7022       79.3706
19.7043       79.3718
19.6886       79.3684
19.7047       79.3716
19.7015       79.3698
19.7012       79.3707
19.705       79.3666
19.7017       79.3637
19.6999       79.37
19.7088       79.3666
19.7033       79.3674
19.7057       79.3714
19.7007       79.3585
19.7033       79.3666
19.7068       79.3713
19.7035       79.3754
19.7056       79.3704
19.7022       79.3689
19.7001       79.372
19.7033       79.3627
19.7026       79.3702
19.7058       79.3661
19.7026       79.3508
19.6995       79.3704
19.7058       79.38
19.7026       79.369
19.7037       79.3706
19.7045       79.3646
19.6991       79.3716
19.7034       79.3689
19.7029       79.3704
19.704       79.3679
19.7021       79.3559
19.7014       79.3659
19.7031       79.3654
19.7008       79.3668
19.7032       79.3675
19.7088       79.3641
19.7082       79.3647
19.7028       79.3648
19.7033       79.3693
19.7037       79.3684
19.7005       79.3602
19.7086       79.3634
19.7033       79.3693
19.6976       79.3777
19.7077       79.3694
19.7066       79.3676
19.7065       79.3648
19.6978       79.3566
19.7067       79.374
19.7053       79.3734
19.7063       79.3574
19.7032       79.3713
19.7088       79.368
19.7042       79.3705
19.7044       79.37
19.7036       79.3708
19.7027       79.372
19.7083       79.3697
19.7033       79.3647
19.7111       79.3718
19.702       79.3539
19.7036       79.3634
19.7078       79.3639
19.704       79.3697
19.7043       79.3677
19.7061       79.3699
19.7022       79.3718
19.7043       79.3702
19.7022       79.3655
19.7004       79.3648
19.7036       79.3618
19.7032       79.3674
19.7062       79.3688
19.7037       79.3668
19.7089       79.3768
19.7086       79.374
19.7049       79.3723
19.7042       79.3671
19.7118       79.3709
19.7049       79.3614
19.7004       79.3533
19.7016       79.3681
19.7051       79.3657
19.7045       79.3721
19.7082       79.3697
19.7035       79.3685
19.7051       79.3734
19.7018       79.3708
19.7001       79.3649
19.697       79.3635
19.6928       79.3506
19.7038       79.3696
19.6968       79.3669
19.7015       79.3694
19.7004       79.3734
19.699       79.3668
19.706       79.3725
19.7025       79.3672
19.701       79.3752
19.7031       79.3712
19.6975       79.3578
19.7002       79.3675
19.6986       79.3662
19.6971       79.363
19.6985       79.3649
19.6989       79.3699
19.6996       79.3633
19.6992       79.3675
19.7024       79.3639
19.7015       79.3623
19.695       79.3524
19.6965       79.363
19.706       79.3644
19.702       79.3697
19.7025       79.3649
19.701       79.3671
19.704       79.3655
19.7033       79.3636
19.7039       79.3652
19.7016       79.3655
19.6977       79.3516
19.701       79.3665
19.7013       79.3647
19.7004       79.368
19.7086       79.3735
19.7012       79.368
19.7018       79.3625
19.7021       79.3629
19.6996       79.3606
19.7026       79.3693
19.7009       79.357
19.6996       79.365
19.702       79.3735
19.7027       79.3644
19.7016       79.3671
19.6996       79.3692
19.7028       79.3608
19.694       79.3665
19.6981       79.3658
19.7027       79.3726
19.6971       79.3636
19.708       79.3683
19.7029       79.3616
19.7007       79.3724
19.7013       79.3634
19.7055       79.3691
19.6943       79.3571
19.6977       79.3707
19.6997       79.3665
19.7054       79.3734
19.6949       79.3579
19.6941       79.3634
19.6974       79.373
19.6936       79.3656
19.701       79.3684
19.6993       79.3723
19.7051       79.3643
19.6991       79.3599
19.6999       79.367
19.7001       79.3559
19.6929       79.3577
19.6953       79.3555
19.6954       79.3641
19.6972       79.3592
19.7019       79.3678
19.698       79.3698
19.6928       79.3633
19.6911       79.3638
19.6844       79.3525
19.6915       79.3574
19.6951       79.3547
19.6953       79.36
19.694       79.3673
19.6983       79.3671
19.6983       79.3701
19.6976       79.3694
19.688       79.3575
19.6891       79.3574
19.692       79.3633
19.6882       79.3611
19.6954       79.3554
19.6921       79.372
19.6931       79.3719
19.692       79.3642
19.6847       79.352
19.6933       79.3645
19.6954       79.3681
19.6902       79.3584
19.6984       79.3669
19.6986       79.3664
19.6947       79.3542
19.6912       79.3575
19.6879       79.3551
19.6866       79.3557
19.6915       79.3579
19.7012       79.3711
19.7005       79.3587
19.6895       79.3631
19.6953       79.3609
19.6935       79.3642
19.6909       79.355
19.6939       79.3573
19.6874       79.3554
19.6909       79.3607
19.6858       79.3567
19.6921       79.3524
19.6866       79.3541
19.6846       79.3565
19.6878       79.3554
19.6928       79.3613
19.6863       79.3516
19.699       79.3636
19.6801       79.3484
19.6885       79.3475
19.695       79.3556
19.6878       79.353
19.6965       79.3596
19.6955       79.356
19.6822       79.3554
19.695       79.3608
19.6876       79.3508
19.6936       79.3648
19.6915       79.3592
19.695       79.3711
19.6972       79.3586
19.6903       79.3582
19.6911       79.3635
19.686       79.3527
19.6885       79.3638
19.6869       79.3552
19.6911       79.3504
19.6956       79.3662
19.6986       79.3581
19.6975       79.3657
19.7008       79.3638
19.7014       79.3625
19.6962       79.3641
19.6981       79.375
19.692       79.3649
19.6941       79.3698
19.6883       79.3507
19.6961       79.3635
19.6916       79.3631
19.6999       79.3648
19.6943       79.3641
19.6972       79.3578
19.6998       79.3702
19.6977       79.3649
19.7018       79.3662
19.6984       79.3629
19.6903       79.3498
19.7004       79.3624
19.6999       79.3702
19.6966       79.3576
19.699       79.3593
19.6965       79.3571
19.7009       79.3652
19.7026       79.3662
19.6995       79.3657
19.6998       79.3666
19.7007       79.3556
19.6926       79.352
19.702       79.3671
19.6966       79.3674
19.7055       79.3684
19.6985       79.3633
19.7012       79.3716
19.6954       79.3574
19.6981       79.3656
19.6988       79.3629
19.6894       79.3514
19.6939       79.3649
19.7007       79.3672
19.6952       79.3699
19.6937       79.3551
19.6925       79.3527
19.6975       79.364
19.6981       79.3695
19.7008       79.3673
19.7043       79.3609
19.6893       79.35
19.7026       79.3604
19.6995       79.3592
19.7034       79.3651
19.6992       79.3552
19.6987       79.3598
19.6973       79.3645
19.6976       79.3639
19.7001       79.3611
19.7009       79.3695
19.7021       79.3529
19.7028       79.3646
19.7026       79.3645
19.7032       79.3705
19.7043       79.3614
19.698       79.3669
19.7034       79.3679
19.6985       79.3641
19.6962       79.3708
19.6993       79.3607
19.7011       79.359
19.7037       79.3669
19.6995       79.3713
17.5675       79.3742
17.5812       79.3693
17.5832       79.3676
17.592       79.3802
17.5784       79.365
17.5838       79.3699
17.5821       79.3707
17.5845       79.3689
17.5856       79.3659
17.5772       79.3666
17.577       79.3858
17.5826       79.3692
17.5867       79.3666
17.5877       79.3693
17.5775       79.3602
17.5828       79.3678
17.5895       79.366
17.578       79.3658
17.583       79.3689
17.5791       79.3622
17.5678       79.377
17.5779       79.3686
17.5738       79.3579
17.5828       79.3597
17.5803       79.367
17.5823       79.362
17.5793       79.3652
17.5831       79.3643
17.5804       79.3697
17.581       79.3649
17.5742       79.3755
17.5848       79.3699
17.575       79.3668
17.5829       79.3673
17.5848       79.3686
17.5883       79.3656
17.5788       79.3613
17.5871       79.3684
17.5827       79.3703
17.5869       79.367
17.582       79.3714
17.5795       79.3634
17.5883       79.3672
17.5822       79.3695
17.58       79.3616
17.5847       79.3648
17.5853       79.3657
17.5928       79.3776
17.5837       79.3717
17.5918       79.3804
17.5777       79.3745
17.5852       79.3674
17.5785       79.3595
17.5782       79.3586
17.5796       79.3645
17.5766       79.3668
17.5856       79.3621
17.5753       79.3649
17.5875       79.366
17.5832       79.3669
17.5764       79.384
17.5777       79.3652
17.5808       79.3685
17.5797       79.3705
17.5838       79.3717
17.579       79.3694
17.5818       79.3655
17.5778       79.3619
17.582       79.3708
17.5818       79.3661
17.5714       79.3829
17.5885       79.3821
17.5777       79.3608
17.5857       79.3716
17.5829       79.3675
17.5832       79.3694
17.5812       79.3658
17.5831       79.3628
17.5856       79.3682
17.5768       79.3632
17.5794       79.3807
17.5752       79.3727
17.5841       79.3784
17.5761       79.3701
17.5827       79.3665
17.5808       79.366
17.5815       79.3659
17.5829       79.3678
17.5909       79.3712
17.5861       79.3656
17.5754       79.382
17.5901       79.3721
17.5831       79.3725
17.5604       79.3554
17.5829       79.3703
17.5568       79.3513
17.5804       79.3598
17.5868       79.3765
17.5825       79.3649
17.586       79.3689
17.5852       79.384
17.5844       79.3666
17.5977       79.3803
17.5852       79.3671
17.5814       79.3642
17.5918       79.3775
17.5828       79.3668
17.5769       79.3684
17.5806       79.3692
17.588       79.3683
17.5753       79.3814
17.5816       79.3644
17.5749       79.3643
17.5851       79.3714
17.5864       79.3668
17.585       79.3647
17.5829       79.3698
17.5867       79.3702
17.5836       79.3675
17.5826       79.3675
17.5621       79.3694
17.5843       79.3678
17.5823       79.3725
17.5838       79.3705
17.5843       79.3693
17.5919       79.3768
17.5845       79.3688
17.5848       79.377
17.5835       79.368
17.5862       79.3665
17.5724       79.38
17.5825       79.3657
17.5888       79.3673
17.5853       79.3609
17.5862       79.3708
17.5825       79.3696
17.5799       79.3648
15.4549       79.3403
15.4565       79.3451
15.4575       79.343
15.4577       79.345
15.4582       79.3436
15.4611       79.3363
15.4563       79.3449
15.4566       79.3416
15.456       79.3447
15.4577       79.3433
15.4571       79.3351
15.4598       79.3402
15.4578       79.3453
15.4603       79.34
15.4577       79.3396
15.4597       79.3398
15.4583       79.3431
15.4622       79.3435
15.4625       79.3364
15.4607       79.3408
15.457       79.3419
15.4587       79.3481
15.4605       79.3416
15.4604       79.3428
15.457       79.3397
15.4564       79.3415
15.4601       79.3428
15.456       79.3476
15.4565       79.3441
15.4575       79.3494
15.4567       79.3392
15.4583       79.3471
15.4577       79.343
15.4578       79.3474
15.4556       79.3463
15.4566       79.3476
15.4587       79.3443
15.4579       79.3443
15.4585       79.348
15.457       79.3457
15.4578       79.3406
15.4586       79.3471
15.458       79.3462
15.4637       79.3453
15.4578       79.3488
15.4552       79.346
15.4562       79.3432
15.4562       79.3453
15.4597       79.3469
15.4576       79.3485
15.4539       79.3421
15.4559       79.3435
15.4565       79.3407
15.4582       79.3427
15.4609       79.3398
15.4613       79.3421
15.4564       79.343
15.4561       79.3458
15.4551       79.3426
15.456       79.3372
15.4561       79.3406
15.4591       79.3368
15.4582       79.3408
15.4564       79.3443
15.4562       79.3431
15.4553       79.3416
15.4572       79.3395
15.4549       79.3429
15.4583       79.3437
15.4579       79.3363
15.4601       79.3395
15.4589       79.3454
15.4582       79.3372
15.4569       79.3427
15.4572       79.3393
15.4586       79.3386
15.4573       79.3456
15.4566       79.3471
15.456       79.3425
15.456       79.3491
15.457       79.3377
15.4558       79.3445
15.4538       79.3428
15.4561       79.343
15.4555       79.3481
15.4576       79.3438
15.4567       79.3444
15.4551       79.3424
15.4549       79.344
15.4562       79.3453
15.4584       79.3353
15.4577       79.3459
15.4575       79.3448
15.4559       79.3403
15.4574       79.3479
15.457       79.3392
15.4564       79.3426
15.4563       79.3441
15.4573       79.3446
15.456       79.3452
15.4563       79.3414
15.456       79.3453
15.4588       79.3408
15.4553       79.3439
15.4545       79.3451
15.4565       79.3455
15.4555       79.3487
15.4569       79.3456
15.4559       79.3442
15.4564       79.3447
15.4519       79.3464
15.4563       79.3405
15.456       79.3467
15.4575       79.3466
15.4554       79.3454
15.4581       79.3472
15.4596       79.3445
15.4568       79.348
15.4561       79.3454
15.4559       79.3423
15.4554       79.3424
15.4571       79.3433
15.4568       79.3422
15.457       79.3447
15.4564       79.3397
15.4549       79.3422
15.4595       79.3419
15.4556       79.3454
15.4552       79.3462
15.4563       79.3436
15.4569       79.3387
15.4579       79.3377
15.4591       79.3429
15.4561       79.3482
15.4572       79.3425
15.457       79.3414
15.4562       79.3445
15.4577       79.3406
15.4561       79.3464
15.4548       79.3474
15.4552       79.3396
15.4553       79.3388
15.4557       79.3448
15.4583       79.3463
15.4569       79.3378
15.4585       79.344
15.4563       79.3439
15.4582       79.3444
15.4559       79.3478
15.456       79.3435
15.4567       79.3418
15.4576       79.3474
15.4591       79.34
15.4563       79.3391
15.4572       79.3465
15.4567       79.3421
15.456       79.3462
15.4548       79.3449
15.4548       79.3457
15.4544       79.3419
15.4488       79.3443
15.4559       79.3422
15.4581       79.3444
15.458       79.3394
15.4555       79.3428
15.4537       79.3379
15.4543       79.3338
15.4568       79.3377
15.4563       79.342
15.4572       79.3408
15.4547       79.3421
15.455       79.3466
15.4554       79.3509
15.4561       79.351
15.4558       79.3515
15.4549       79.3557
15.4549       79.3508
15.453       79.365
15.4512       79.3543
15.4586       79.3564
15.4586       79.3559
15.4554       79.362
15.4564       79.3647
15.4535       79.3564
15.4531       79.3487
15.4521       79.3366
15.4547       79.3446
15.4537       79.3465
15.4549       79.3508
15.4566       79.3555
15.4548       79.3416
15.4504       79.3556
15.4538       79.348
15.4557       79.3468
15.4569       79.345
15.4576       79.3494
15.4562       79.3438
15.4564       79.3521
15.4589       79.3558
15.4572       79.351
15.4546       79.3527
15.4592       79.3576
15.4592       79.3552
15.4568       79.3493
15.4526       79.3446
15.4581       79.349
15.4583       79.3571
15.4548       79.3537
15.4527       79.3534
15.4519       79.3433
15.4448       79.3413
15.4587       79.3524
15.4519       79.3416
15.4491       79.356
15.4578       79.3488
15.4578       79.3519
15.457       79.3466
15.4569       79.3538
15.4564       79.3505
15.4558       79.3492
15.4532       79.3501
15.4645       79.3615
15.4653       79.3568
15.4557       79.3467
15.4594       79.3546
15.4597       79.3551
15.4554       79.362
15.4543       79.3554
15.4555       79.354
15.4581       79.348
15.4549       79.3389
15.4622       79.3406
15.4701       79.3373
15.4655       79.3573
15.4641       79.3449
15.4577       79.3381
15.4577       79.3474
15.4561       79.3506
15.4621       79.3553
15.4581       79.359
15.4618       79.3538
15.459       79.3531
15.4571       79.3536
15.4568       79.3543
15.4541       79.3524
15.4577       79.3593
15.4531       79.3688
15.4555       79.3638
15.4603       79.3616
15.4575       79.3605
15.4597       79.355
15.4583       79.3489
15.4586       79.3461
15.4538       79.3461
15.456       79.3571
15.4526       79.3583
15.4534       79.3535
15.4539       79.3566
15.4574       79.363
15.4512       79.3486
15.4516       79.3409
15.4569       79.3582
15.4512       79.3489
15.4463       79.3487
15.4567       79.3398
15.4558       79.3404
15.4627       79.346
15.4557       79.342
15.4542       79.3451
15.4501       79.3479
15.4516       79.3376
15.455       79.3368
15.4542       79.3407
15.4574       79.3437
15.4495       79.3449
15.4573       79.3442
15.4495       79.3394
15.4608       79.3381
15.4567       79.3441
15.4568       79.3427
15.4559       79.3434
15.4552       79.3366
15.4563       79.3419
15.4566       79.3408
15.4566       79.34
15.4523       79.3398
15.4571       79.3398
15.4541       79.3429
15.4561       79.3435
15.4586       79.3483
15.4543       79.3418
15.4571       79.3429
15.4568       79.3415
15.4583       79.3414
15.4577       79.3427
15.4537       79.3345
15.454       79.3368
15.4559       79.3386
15.4534       79.339
15.4569       79.3431
15.457       79.3386
15.4589       79.34
15.4574       79.3385
15.4545       79.3414
15.4506       79.3414
15.4538       79.3421
15.4567       79.3389
15.4602       79.3491
15.4547       79.3376
15.4559       79.3531
15.4551       79.343
15.4521       79.3337
15.4566       79.3389
15.4563       79.3404
15.4659       79.3482
15.4543       79.3412
15.4629       79.3498
15.4537       79.3351
15.4584       79.3404
15.4589       79.348
15.4543       79.3377
15.4567       79.3447
15.4564       79.3399
15.4566       79.349
15.4568       79.3497
15.4575       79.3468
15.4576       79.3406
15.4566       79.3412
15.4564       79.3396
15.4525       79.3406
15.4536       79.337
15.4525       79.3334
15.4576       79.3397
17.7405       81.5335
17.7271       81.5337
17.73       81.5276
17.7294       81.5349
17.7355       81.5276
17.7302       81.5243
17.7308       81.5291
17.729       81.5333
17.7239       81.527
17.7374       81.526
17.7467       81.5332
17.7328       81.5299
17.722       81.5201
17.7218       81.5253
17.7247       81.5199
17.7355       81.5306
17.7291       81.5193
17.734       81.5223
17.7321       81.5328
17.7247       81.5242
17.7333       81.5234
17.7412       81.5301
17.729       81.5226
17.7277       81.5331
17.726       81.5396
17.744       81.5421
17.7325       81.5408
17.7407       81.5338
17.7227       81.5191
17.7374       81.5315
17.7242       81.5309
17.7327       81.5227
17.7304       81.5265
17.7308       81.523
17.73       81.5256
17.7256       81.525
17.726       81.5217
17.7338       81.523
17.7313       81.5453
17.7301       81.517
17.7252       81.5298
17.7205       81.5355
17.7199       81.5222
17.7308       81.5371
17.7306       81.5156
17.7249       81.5302
17.7223       81.5217
17.7262       81.5247
17.7363       81.5476
17.7313       81.5118
17.7194       81.5252
17.7203       81.5124
17.7313       81.5254
17.7196       81.5215
17.7231       81.5054
17.728       81.5182
17.7243       81.5217
17.7329       81.5334
17.7216       81.5234
17.7256       81.5269
17.7256       81.5207
17.735       81.5038
17.7296       81.5243
17.7331       81.5146
17.7281       81.5284
17.7374       81.5164
17.7322       81.5142
17.729       81.5193
17.7275       81.5189
17.7331       81.5153
17.7291       81.5203
17.7301       81.5179
17.7246       81.5256
17.727       81.5343
17.7276       81.5228
17.7305       81.5248
17.7361       81.529
17.7364       81.5426
17.7314       81.5371
17.7269       81.5088
17.731       81.5234
17.7266       81.51
17.7304       81.5237
17.7266       81.532
17.7262       81.536
17.7224       81.5299
17.7263       81.5196
17.73       81.5303
17.7325       81.5232
17.7211       81.5274
17.7427       81.5403
17.7222       81.5256
17.7302       81.5288
17.7307       81.5311
17.721       81.5212
17.7206       81.5218
17.7243       81.5203
17.7285       81.522
17.7196       81.5156
17.7308       81.5277
17.7172       81.5167
17.7271       81.5212
17.7187       81.4996
17.7263       81.5557
17.7281       81.5259
17.7306       81.5446
17.7278       81.5258
17.7203       81.5241
17.7248       81.5346
17.726       81.5183
17.7246       81.5275
17.7301       81.5473
17.7195       81.5209
17.7314       81.5281
17.7322       81.5124
17.7373       81.5232
17.7331       81.527
17.7297       81.5404
17.7354       81.5204
17.7197       81.5066
17.7317       81.5242
17.7193       81.5135
17.7322       81.5101
17.7243       81.5284
17.7276       81.5414
17.7241       81.5118
17.7281       81.5281
17.7318       81.5068
17.7287       81.5217
17.7298       81.528
17.726       81.5149
17.7362       81.5369
17.7212       81.5274
17.7264       81.5164
17.729       81.5118
17.7342       81.5336
17.7309       81.5076
17.7304       81.5163
17.7306       81.5243
17.7271       81.5201
17.725       81.5291
17.7297       81.5207
17.7246       81.5123
17.7215       81.5151
17.7255       81.5249
17.7259       81.516
17.7254       81.5248
17.7284       81.5285
17.73       81.5099
17.7284       81.518
17.7264       81.5165
17.7291       81.5219
17.7272       81.516
17.7211       81.5078
17.7263       81.5274
17.7246       81.5246
17.7268       81.5206
17.7325       81.5186
17.7378       81.5228
17.7344       81.5132
17.7414       81.5172
17.7233       81.5213
17.7356       81.524
17.7364       81.5265
17.7344       81.4958
17.7349       81.5332
17.7237       81.5262
17.7299       81.519
17.7276       81.5164
17.7386       81.5193
17.7371       81.5395
17.7336       81.5306
17.7286       81.5149
17.7298       81.5133
17.7214       81.5145
17.7277       81.5273
17.7324       81.5105
17.7265       81.5264
17.7268       81.5176
17.7251       81.5134
17.724       81.525
17.7237       81.5167
17.7205       81.5235
17.7258       81.5037
17.7188       81.5149
17.7183       81.5054
17.724       81.5207
17.7317       81.5047
17.7209       81.5101
17.7254       81.516
17.7354       81.5162
17.726       81.5138
17.7263       81.516
17.7278       81.5065
17.7259       81.5239
17.7254       81.5254
17.7273       81.5145
17.722       81.5122
17.7216       81.5305
17.7283       81.5316
17.739       81.5274
17.7177       81.5204
17.7318       81.5255
17.7277       81.5233
17.7291       81.524
17.7287       81.5188
17.7307       81.5134
17.7251       81.5269
17.7365       81.5094
17.7341       81.5143
17.7213       81.5165
17.7257       81.5158
17.7306       81.5251
17.7341       81.5334
17.7324       81.5206
17.7332       81.525
17.7296       81.521
17.7267       81.5132
17.732       81.5218
17.7299       81.5073
17.7241       81.5259
17.731       81.5102
17.7332       81.5137
17.74       81.5193
17.7226       81.5069
17.7318       81.5073
17.7309       81.5215
17.7186       81.5106
17.7356       81.5248
17.7283       81.5114
17.734       81.5222
17.7232       81.5173
17.7358       81.5173
17.7376       81.5153
17.7309       81.5125
17.7267       81.5286
17.7371       81.5226
17.7265       81.5144
17.7263       81.5169
17.729       81.521
17.7273       81.5182
17.7218       81.5169
17.7378       81.5342
17.7267       81.5122
17.7232       81.5053
17.725       81.5144
17.7222       81.5152
17.7262       81.5194
17.7215       81.5271
17.7163       81.5199
17.7338       81.5345
17.7222       81.5157
17.7277       81.5352
17.7253       81.531
17.719       81.5173
17.7243       81.5278
17.7295       81.5222
17.7281       81.5276
17.7262       81.5132
17.7244       81.5262
17.7271       81.5221
17.7169       81.5268
17.7216       81.5204
17.7196       81.5205
17.7193       81.5197
17.7391       81.5166
17.7248       81.5159
17.7267       81.5157
17.7155       81.5207
17.7272       81.5226
17.7189       81.5215
17.7191       81.5097
17.7343       81.5329
17.7219       81.5243
17.7226       81.5257
17.7339       81.5259
17.7265       81.5265
17.7356       81.5367
17.7281       81.53
17.7249       81.5222
17.7371       81.5183
17.7269       81.5313
17.7319       81.5197
17.7353       81.5164
17.7212       81.5198
17.7272       81.5306
17.7291       81.5148
17.7348       81.5247
17.7228       81.5148
17.7333       81.5088
17.735       81.5137
17.7285       81.513
17.7324       81.5205
17.7334       81.5374
17.7343       81.5306
17.7323       81.51
17.7335       81.5166
17.7327       81.5212
17.7226       81.5257
17.7269       81.5106
17.7285       81.5181
17.7362       81.5117
17.7364       81.531
17.725       81.495
17.7285       81.5202
17.7261       81.5148
17.733       81.5048
17.7295       81.5032
17.7289       81.5141
17.7246       81.5013
17.7324       81.5201
17.7279       81.5166
17.737       81.5076
17.7398       81.5047
17.7296       81.5106
17.7338       81.5289
17.7275       81.5273
17.7289       81.5215
17.7297       81.5358
17.7277       81.4956
17.7242       81.5188
17.7303       81.5225
17.7277       81.5283
17.7247       81.517
17.7225       81.5238
17.7351       81.5234
17.7282       81.5295
17.7335       81.5256
17.7226       81.5123
17.7339       81.5204
17.7266       81.5258
17.7272       81.503
17.7241       81.5089
13.8835       81.2639
13.8755       81.2607
13.8782       81.2521
13.8657       81.2581
13.8311       81.2318
13.8265       81.2218
13.8799       81.2573
13.8259       81.231
13.8767       81.2698
13.8255       81.2189
13.8816       81.2674
13.8753       81.2757
13.8387       81.2115
13.8778       81.272
13.819       81.2207
13.8367       81.2132
13.8641       81.2646
13.8755       81.2572
13.8695       81.2615
13.8707       81.2536
13.8674       81.2783
13.878       81.2644
13.8633       81.252
13.8633       81.2635
13.8625       81.2632
13.8285       81.2192
13.8656       81.2597
13.8681       81.2504
13.8664       81.2449
13.866       81.2653
13.8682       81.289
13.8441       81.2173
13.8289       81.222
13.8318       81.2125
13.8637       81.25
13.8199       81.2264
13.8264       81.2176
13.8781       81.2721
13.8668       81.2583
13.8331       81.211
13.8721       81.2666
13.8666       81.2625
13.8277       81.22
13.824       81.2131
13.8747       81.2589
13.8643       81.2646
13.8326       81.2052
13.8419       81.2322
13.8663       81.267
13.8384       81.2184
13.8721       81.2744
13.874       81.2678
13.8734       81.2695
13.8675       81.2668
13.8726       81.2693
13.8239       81.2072
13.8195       81.2253
13.8284       81.2104
13.8248       81.2209
13.828       81.2263
13.8822       81.2778
13.8297       81.2165
13.8316       81.2105
13.8727       81.2515
13.8359       81.2154
13.8298       81.2313
13.8231       81.2233
13.834       81.2119
13.8369       81.2347
13.8682       81.2613
13.8742       81.274
13.8396       81.2013
13.8609       81.2715
13.8335       81.224
13.8698       81.267
13.8409       81.2209
13.8665       81.269
13.8358       81.2202
13.838       81.2128
13.8819       81.2723
13.8348       81.2371
13.869       81.2662
13.8712       81.2657
13.8304       81.22
13.8711       81.2522
13.8285       81.2238
13.836       81.2223
13.8336       81.2329
13.9174       81.1629
13.8764       81.2512
13.8329       81.2385
13.8767       81.2417
13.8309       81.2287
13.8353       81.2204
13.8468       81.2086
13.8398       81.2164
13.8369       81.2171
13.838       81.2119
13.8737       81.2448
13.8428       81.2259
13.8794       81.2676
13.8143       81.2251
13.8285       81.2289
13.8385       81.2204
13.8146       81.2241
13.8314       81.2234
13.8204       81.2208
13.8238       81.2289
13.8339       81.2209
13.827       81.2261
13.854       81.2666
13.8221       81.2315
13.8203       81.2233
13.8363       81.223
13.819       81.2149
13.8336       81.2231
13.8155       81.2293
13.829       81.2267
13.8189       81.2268
13.8382       81.2241
13.8331       81.2291
13.8249       81.2226
13.8404       81.2241
13.828       81.2105
13.8423       81.2168
13.8348       81.2293
13.8368       81.2367
13.8279       81.2076
13.8199       81.2285
13.8353       81.2239
13.8391       81.2359
13.8406       81.2205
13.8309       81.2144
13.8396       81.2165
13.8266       81.2223
13.8398       81.22
13.8361       81.2191
13.8396       81.2296
13.839       81.2073
13.83       81.2172
13.8465       81.2129
13.8243       81.2177
13.8459       81.2256
13.8411       81.2081
13.8364       81.2304
13.8357       81.2276
13.843       81.2339
13.8738       81.2569
13.8748       81.2574
13.8284       81.2249
13.8402       81.2285
13.8266       81.2073
13.882       81.2578
13.8449       81.2154
13.833       81.2203
13.8433       81.2171
13.8811       81.247
13.8815       81.2507
13.8383       81.2108
13.8698       81.2589
13.8413       81.2249
13.838       81.2171
13.8372       81.2236
13.8715       81.2484
13.8426       81.2116
13.8417       81.2234
13.833       81.2145
13.8396       81.2253
13.8257       81.2249
13.8391       81.2054
13.8838       81.2619
13.8838       81.2441
13.8702       81.2539
13.8291       81.2248
13.8751       81.2472
13.8739       81.2558
13.8289       81.2179
13.8751       81.2453
13.8267       81.227
13.8408       81.2229
13.8835       81.2726
13.8958       81.2537
13.8457       81.2083
13.834       81.2215
13.8385       81.2099
13.8439       81.2047
13.8712       81.2669
13.838       81.2206
13.8776       81.2558
13.892       81.258
13.881       81.2669
13.8783       81.2833
13.8697       81.269
13.8839       81.2526
13.894       81.2623
13.8334       81.2207
13.8472       81.2274
13.8949       81.2601
13.8841       81.2625
13.838       81.2305
13.8881       81.2783
13.8323       81.2216
13.8791       81.2595
13.8468       81.231
13.8501       81.2231
13.8454       81.2249
13.8806       81.252
13.8364       81.2109
13.887       81.2667
13.8873       81.2726
13.8918       81.2652
13.888       81.2334
13.8416       81.2119
13.8817       81.2503
13.8875       81.2526
13.8847       81.2706
13.8835       81.2788
13.8837       81.2254
13.8375       81.2241
13.8832       81.2599
13.8858       81.2593
13.8929       81.2507
13.8877       81.2417
13.8915       81.2325
13.8871       81.263
13.8449       81.2262
13.8374       81.2042
13.8906       81.2752
13.8397       81.2103
13.8347       81.2161
13.8839       81.2775
13.8945       81.2583
13.8757       81.2613
13.8919       81.2455
13.8735       81.2568
13.8837       81.2455
13.8739       81.2504
13.8802       81.275
13.8837       81.2411
13.8352       81.2202
13.8858       81.2684
13.8762       81.2604
13.8723       81.2641
13.8863       81.2685
13.8737       81.2726
13.884       81.2625
13.838       81.2099
13.8804       81.2771
13.8437       81.2035
13.8457       81.2086
13.8894       81.2587
13.8357       81.2129
13.8876       81.2703
13.8788       81.252
13.8439       81.1988
13.8353       81.2224
13.8764       81.2429
13.8805       81.2537
13.8904       81.2423
13.8343       81.2099
13.8793       81.2561
13.8849       81.2525
13.8822       81.2472
13.8889       81.226
13.8775       81.2562
13.8344       81.2103
13.835       81.2187
13.8399       81.2174
13.8822       81.2675
13.8712       81.257
13.8394       81.2361
13.8356       81.2195
13.8394       81.2305
13.8329       81.212
13.836       81.2052
13.8297       81.2215
13.8681       81.2643
13.8284       81.2181
13.8323       81.2204
13.8689       81.2645
13.846       81.2203
13.8292       81.2138
13.8513       81.2076
13.8841       81.263
13.8813       81.2426
13.8833       81.2497
13.8735       81.2552
13.8755       81.2505
13.8382       81.2105
13.8828       81.2502
13.8926       81.2778
13.8282       81.2211
13.8856       81.2452
13.8751       81.2638
13.8716       81.264
13.8731       81.2699
13.8727       81.2521
13.8388       81.2342
13.8412       81.228
13.8306       81.2322
13.8957       81.2725
13.878       81.2592
13.8871       81.262
13.8841       81.2408
13.8303       81.2194
13.8712       81.277
13.8887       81.2642
13.8874       81.2382
13.8816       81.2412
13.8257       81.2252
13.8831       81.2706
13.8372       81.2225
13.8333       81.222
13.8294       81.2257
13.8314       81.2185
13.8382       81.2098
13.8346       81.2227
13.8796       81.2559
13.879       81.2736
13.8797       81.2709
13.8837       81.2715
13.8717       81.2775
13.8816       81.2587
13.8635       81.2677
13.8369       81.2163
13.8373       81.2452
13.8817       81.2732
13.8811       81.2737
13.8718       81.2508
13.874       81.2567
13.8797       81.2751
13.8738       81.2673
13.823       81.2293
17.2318       69.0459
17.2518       68.9833
17.2152       68.9967
17.2244       68.9923
17.2004       68.9928
17.2573       68.9901
17.2134       68.9932
17.1915       68.9986
17.2105       68.9943
17.2049       68.9912
17.2382       69.0475
17.2406       68.9899
17.2113       68.9896
17.26       68.9854
17.2092       68.9915
17.1984       68.9985
17.2547       68.9876
17.2097       68.994
17.2691       68.9853
17.2376       68.9931
17.2452       69.0444
17.2245       68.9949
17.1995       68.9976
17.2279       68.9944
17.227       68.992
17.2063       68.9958
17.1986       68.9959
17.1914       68.9972
17.2069       68.9964
17.1801       68.9957
17.1741       68.9976
17.2246       68.9936
17.2047       68.9968
17.2474       68.9888
17.2141       68.9976
17.2163       68.9975
17.2234       68.994
17.1869       68.9937
17.219       68.9975
17.1869       68.9944
17.2448       69.0483
17.2236       68.9923
17.2182       68.9923
17.2035       68.9943
17.2018       68.9919
17.2321       68.9921
17.2312       68.9889
17.2181       68.9936
17.203       68.9974
17.2026       68.9955
17.2407       69.0437
17.2252       68.9936
17.1869       68.9933
17.2082       68.9897
17.2049       68.9941
17.2081       68.9939
17.2084       68.9944
17.2061       68.994
17.22       68.9937
17.2041       68.9908
17.1864       68.9957
17.2161       68.9922
17.2083       68.9974
17.2084       68.994
17.1973       68.9976
17.1973       68.993
17.2029       68.9976
17.2007       68.9958
17.2072       68.9967
17.1901       68.9937
17.2441       69.0475
17.2239       68.9913
17.216       68.9942
17.1921       68.9936
17.2532       68.9898
17.1824       68.9948
17.2202       68.9934
17.2148       68.9901
17.2014       68.9896
17.1928       68.9868
17.2431       69.0452
17.2185       68.9957
17.2119       68.9949
17.2026       68.9945
17.2294       68.9907
17.2202       68.9941
17.2127       68.9916
17.1923       68.9927
17.2052       68.9906
17.2382       68.9915
17.2448       69.0453
17.2477       68.9808
17.2152       68.9919
17.2032       68.9976
17.2215       68.9909
17.2147       68.9946
17.2167       68.9934
17.2232       68.9915
17.231       68.9911
17.1901       68.9934
17.2431       69.0471
17.1905       68.9995
17.1908       68.9955
17.2158       68.9956
17.2132       68.9948
17.1992       68.9896
17.1971       68.9967
17.2029       68.9937
17.2319       68.9912
17.2469       68.984
17.2425       69.0445
17.2691       68.9886
17.2098       68.9941
17.188       68.9925
17.2369       68.9863
17.2054       68.995
17.2254       68.992
17.2477       68.9881
17.2131       68.9952
17.2289       68.9922
17.2306       69.0433
17.2175       68.9896
17.2021       68.9908
17.2193       68.9938
17.1938       68.9929
17.2218       68.9893
17.2278       68.994
17.2638       68.987
17.2217       68.9912
17.2087       68.9896
17.2339       69.048
17.2195       68.9923
17.2014       68.9909
17.2367       68.9844
17.2128       68.9883
17.2031       68.992
17.2026       68.988
17.2229       68.9933
17.2109       68.9924
17.1997       68.9953
17.2441       69.0482
17.2034       68.9919
17.208       68.9906
17.199       68.9967
17.179       68.9942
17.2153       68.9917
17.1978       68.9898
17.1835       68.9985
17.2195       68.992
17.1949       68.9913
17.2395       69.0491
17.2098       68.9918
17.2438       68.9828
17.1922       68.9958
17.2247       68.9923
17.2268       68.99
17.2149       68.9921
17.2268       68.9943
17.1962       68.9932
17.231       68.9892
17.1763       68.9943
17.2005       68.9942
17.2641       68.9779
17.2051       68.9905
17.207       68.9975
17.2072       68.9963
17.2066       68.9951
17.206       68.9892
17.2378       68.9896
17.2047       68.9956
17.2242       69.0463
17.2225       68.984
17.218       68.9861
17.219       68.9927
17.2257       68.9912
17.2071       68.9976
17.206       68.9957
17.2319       68.9887
17.2142       68.9931
17.2321       68.9888
17.2429       69.047
17.2219       68.993
17.2481       68.9835
17.1953       68.9956
17.2256       68.9847
17.2104       68.994
17.2153       68.9943
17.2435       68.9849
17.2066       68.9892
17.2162       68.9876
17.2465       69.0441
17.2349       68.9862
17.2143       68.992
17.1972       68.9912
17.2255       68.9902
17.1973       68.9976
17.2171       68.9938
17.2272       68.9909
17.2185       68.9926
17.2365       68.9867
17.244       69.0469
17.215       68.9889
17.2067       68.9938
17.2063       68.9903
17.211       68.9942
17.2269       68.9899
17.2067       68.99
17.2306       68.9838
17.1787       68.9947
17.2141       68.9954
17.1713       68.996
17.2159       68.991
17.2254       68.9884
17.1928       68.9927
17.2204       68.9916
17.2028       68.9953
17.2056       68.996
17.2117       68.9936
17.1916       68.995
17.1823       69.0014
17.235       69.0399
17.2083       68.9951
17.2293       68.9917
17.2244       68.9876
17.1862       68.9932
17.1931       68.9928
17.2058       68.9911
17.1892       68.9967
17.2027       68.9966
17.2109       68.9946
17.2346       69.0463
17.2166       68.9928
17.2013       68.9968
17.2135       68.9944
17.2038       68.9951
17.2282       68.9913
17.2133       68.9917
17.1933       68.9968
17.2042       68.9959
17.2272       68.9911
17.2369       69.0447
17.2307       68.9908
17.2082       68.9855
17.2232       68.9917
17.2174       68.9909
17.1988       68.9967
17.1804       68.9966
17.1942       68.9992
17.2316       68.993
17.239       68.9859
17.2337       69.0479
17.2195       68.9937
17.198       68.9978
17.2155       68.9951
17.2025       68.9964
17.2203       68.9944
17.1939       68.9934
17.2315       68.997
17.2004       68.9938
17.2061       68.9955
17.2287       69.0443
17.2058       68.9908
17.2023       68.9966
17.1956       68.9939
17.1915       68.9935
17.2046       68.9964
17.2152       68.9913
17.2205       68.9899
17.1962       68.9962
17.237       68.9887
17.2316       69.0483
17.219       69.0002
17.188       68.9933
17.2058       68.9939
17.2067       68.9951
17.2213       68.9862
17.1966       68.9924
17.1899       68.9871
17.198       68.9968
17.206       68.9937
17.2393       69.0439
17.2371       68.9892
17.198       68.998
17.1963       68.9968
17.1819       68.9969
17.1946       68.9962
17.2121       68.9953
17.2004       68.9951
17.2006       68.9954
17.2556       68.9857
17.2376       69.0449
17.259       68.9885
17.2145       68.9938
17.2135       68.9954
17.2052       68.9951
17.1949       68.9989
17.1964       68.9921
17.2354       68.9912
17.1913       68.995
17.2105       68.9954
17.2384       69.0457
17.1927       68.9898
17.1891       68.9919
17.1994       68.9914
17.2219       68.9913
17.2193       68.9917
17.2275       68.9924
17.1872       68.9981
17.1876       68.9969
17.1964       68.9921
17.2356       69.0473
17.201       68.991
17.1865       68.9928
17.2087       68.9906
17.2165       68.9888
17.2234       68.9919
17.2375       68.9896
17.246       68.9907
17.2203       68.9962
17.1823       68.9949
17.1661       69.0009
17.2517       68.9821
17.1978       68.9951
17.2108       68.9957
17.2281       68.9905
17.2258       68.9925
17.1919       68.998
17.203       68.9973
17.2134       68.9929
17.207       68.995
17.2381       69.0474
17.2105       68.9943
17.2061       68.9974
15.5294       69.0383
15.5225       69.0292
15.5254       69.0251
15.524       69.0262
15.5258       69.0249
15.5286       69.0283
15.5271       69.0319
15.5247       69.024
15.5209       69.0255
15.5222       69.0258
15.5263       69.0355
15.5237       69.0252
15.5261       69.0274
15.5253       69.026
15.5259       69.0287
15.5229       69.027
15.5274       69.0266
15.5288       69.0312
15.5258       69.0269
15.528       69.0348
15.5322       69.0469
15.5232       69.0257
15.526       69.0271
15.5255       69.0285
15.5277       69.0251
15.5264       69.026
15.5248       69.0246
15.5211       69.0242
15.5245       69.0262
15.5278       69.03
15.5345       69.0465
15.5254       69.0287
15.5281       69.027
15.5257       69.0251
15.5261       69.0263
15.5239       69.027
15.524       69.0248
15.5261       69.0274
15.5262       69.0262
15.5306       69.0261
15.5285       69.0384
15.5246       69.0272
15.525       69.028
15.525       69.0244
15.5253       69.0266
15.5258       69.0266
15.5263       69.0269
15.5267       69.0266
15.5239       69.0241
15.525       69.0259
15.5317       69.0424
15.5226       69.0243
15.5231       69.028
15.5232       69.0265
15.5222       69.0284
15.5233       69.0247
15.5248       69.0266
15.5256       69.0323
15.5244       69.0258
15.5247       69.0277
15.5278       69.0368
15.521       69.0251
15.5234       69.0259
15.5245       69.0254
15.5194       69.024
15.5242       69.0267
15.5282       69.0299
15.5244       69.0294
15.5316       69.029
15.5279       69.0266
15.5307       69.0432
15.5232       69.0226
15.5253       69.0244
15.5212       69.0244
15.5227       69.0262
15.522       69.0258
15.5261       69.0329
15.521       69.0248
15.5237       69.0224
15.5236       69.0232
15.528       69.0363
15.5252       69.0258
15.5198       69.0226
15.5245       69.0244
15.5238       69.0257
15.5261       69.0278
15.5246       69.0245
15.5232       69.0252
15.5244       69.0288
15.5229       69.0234
15.5289       69.0369
15.5239       69.0225
15.5185       69.0238
15.5224       69.0262
15.5231       69.0244
15.5205       69.0227
15.5211       69.0208
15.5231       69.0227
15.5224       69.0228
15.5276       69.0321
15.5324       69.0412
15.5236       69.022
15.5222       69.0202
15.5251       69.0298
15.5248       69.0314
15.526       69.0252
15.5224       69.026
15.5217       69.024
15.5251       69.0245
15.523       69.0219
15.5265       69.0348
15.5221       69.024
15.5185       69.0227
15.5204       69.0219
15.5275       69.0261
15.5238       69.0231
15.5217       69.0228
15.5215       69.0233
15.521       69.0251
15.5217       69.0229
15.5253       69.0337
15.525       69.0243
15.5268       69.0282
15.5246       69.0223
15.5216       69.0226
15.5194       69.0225
15.5247       69.0247
15.521       69.0229
15.5258       69.032
15.5252       69.0229
15.5283       69.0324
15.5197       69.0236
15.5253       69.0259
15.5251       69.0236
15.5234       69.0229
15.523       69.0219
15.522       69.0234
15.524       69.0231
15.523       69.0251
15.5233       69.0241
15.524       69.033
15.5185       69.0194
15.523       69.023
15.518       69.0219
15.5238       69.0235
15.5219       69.0232
15.5253       69.0225
15.5239       69.0228
15.5205       69.0243
15.5238       69.0258
15.526       69.0335
15.5243       69.0239
15.5199       69.0208
15.5246       69.0222
15.5257       69.025
15.5204       69.0234
15.5237       69.0313
15.5224       69.0202
15.5248       69.0225
15.5242       69.0237
15.5252       69.037
15.5226       69.0237
15.5217       69.0232
15.522       69.0225
15.5232       69.0234
15.5241       69.0256
15.5219       69.0214
15.5222       69.0215
15.5215       69.0223
15.5234       69.0228
15.5267       69.0334
15.5233       69.0244
15.5199       69.0216
15.5201       69.0209
15.5243       69.0305
15.5187       69.0233
15.5242       69.0243
15.5256       69.0317
15.525       69.0243
15.5198       69.0192
15.5244       69.0343
15.5255       69.0233
15.5233       69.0239
15.5202       69.0225
15.5183       69.022
15.5201       69.0233
15.5212       69.0229
15.5241       69.0249
15.5232       69.0236
15.5248       69.023
15.5289       69.0419
15.5202       69.0215
15.517       69.0235
15.5246       69.0238
15.519       69.0238
15.5205       69.0251
15.5222       69.0256
15.5211       69.0251
15.5232       69.032
15.5282       69.0296
15.5276       69.0467
15.5165       69.0205
15.5226       69.0246
15.5213       69.0234
15.5202       69.023
15.521       69.0246
15.5234       69.0261
15.5211       69.0236
15.5226       69.0225
15.5214       69.0261
15.5245       69.035
15.5222       69.0248
15.5225       69.0276
15.5282       69.0308
15.5174       69.0242
15.5206       69.024
15.5244       69.0254
15.522       69.0231
15.522       69.0263
15.5241       69.0313
15.5238       69.0371
15.5233       69.0252
15.5221       69.0263
15.5222       69.0202
15.516       69.0219
15.5206       69.0242
15.5263       69.0293
15.5186       69.022
15.5218       69.0202
15.5274       69.026
15.5231       69.0356
15.5189       69.0231
15.5212       69.0233
15.5198       69.0206
15.5222       69.0229
15.5204       69.0216
15.5222       69.0246
13.7409       68.9245
13.725       68.9094
13.726       68.9103
13.7251       68.9059
13.7267       68.9103
13.7306       68.9137
13.7281       68.9091
13.7284       68.9092
13.7285       68.9078
13.7262       68.9123
13.7395       68.928
13.7223       68.9094
13.729       68.9094
13.7246       68.9103
13.7286       68.9139
13.7209       68.9075
13.7264       68.9108
13.7284       68.9119
13.7282       68.9129
13.7262       68.9078
13.7446       68.9274
13.7284       68.9125
13.7328       68.9068
13.7256       68.9081
13.7294       68.9107
13.7257       68.9107
13.7279       68.9074
13.7319       68.9127
13.7292       68.9139
13.7272       68.914
13.7482       68.9211
13.7235       68.9111
13.7253       68.9107
13.726       68.9125
13.7269       68.9081
13.7234       68.911
13.7274       68.9113
13.7272       68.9118
13.7242       68.909
13.7257       68.9129
13.7452       68.9246
13.7257       68.9058
13.7289       68.9105
13.7288       68.9145
13.727       68.9092
13.7271       68.9096
13.725       68.9105
13.7267       68.9144
13.7306       68.9165
13.7279       68.9094
13.7293       68.9306
13.7241       68.9062
13.7289       68.9161
13.727       68.9145
13.7233       68.911
13.728       68.9142
13.7232       68.9075
13.7239       68.9099
13.7237       68.9128
13.725       68.9128
13.7437       68.9254
13.7249       68.9118
13.7233       68.9125
13.7242       68.9089
13.7265       68.9071
13.7286       68.9119
13.7244       68.9118
13.7201       68.9126
13.7249       68.9087
13.7238       68.9096
13.7372       68.9309
13.7274       68.9085
13.7249       68.9084
13.7238       68.9103
13.7259       68.908
13.725       68.9073
13.7271       68.9075
13.7282       68.9129
13.7268       68.9122
13.7247       68.9106
13.7464       68.9239
13.7283       68.9122
13.7283       68.9103
13.7272       68.9131
13.728       68.9139
13.7336       68.9037
13.7263       68.915
13.7251       68.9079
13.7243       68.9131
13.7251       68.9125
13.7482       68.9246
13.722       68.91
13.7324       68.9075
13.7216       68.9103
13.7286       68.9103
13.7269       68.9133
13.7264       68.9101
13.7245       68.9105
13.7247       68.9101
13.7251       68.9132
13.7464       68.9281
13.7242       68.9109
13.7241       68.9072
13.7292       68.9131
13.7276       68.9105
13.7276       68.9129
13.7242       68.9125
13.7239       68.9139
13.7263       68.9101
13.7266       68.912
13.7447       68.924
13.7251       68.9107
13.7255       68.9112
13.7243       68.9107
13.7232       68.9096
13.7261       68.914
13.7261       68.9134
13.7235       68.9087
13.7262       68.9075
13.724       68.91
13.7397       68.9295
13.7222       68.9078
13.725       68.9102
13.7257       68.9063
13.7276       68.9149
13.7219       68.9097
13.7207       68.9091
13.7204       68.9081
13.7286       68.9126
13.7276       68.9138
13.7383       68.9311
13.7278       68.9126
13.7215       68.9145
13.7266       68.9076
13.7257       68.9118
13.7277       68.9136
13.7234       68.9095
13.7266       68.9142
13.7307       68.9106
13.7243       68.9118
13.7381       68.9276
13.7257       68.9109
13.7253       68.909
13.7247       68.9157
13.7239       68.9115
13.7234       68.9097
13.7245       68.9066
13.724       68.9086
13.727       68.9118
13.7249       68.9073
13.7407       68.9299
13.7258       68.9059
13.7239       68.907
13.7253       68.909
13.7253       68.9084
13.7279       68.9094
13.726       68.9074
13.7246       68.9049
13.7263       68.9094
13.7289       68.9138
13.7438       68.9252
13.7259       68.9101
13.7256       68.9094
13.7251       68.9074
13.7231       68.9113
13.7264       68.9083
13.7219       68.9052
13.7247       68.909
13.7248       68.9113
13.7265       68.9132
13.7409       68.9287
13.7226       68.9061
13.7274       68.9097
13.7206       68.9089
13.7234       68.9127
13.7285       68.9152
13.725       68.9128
13.7243       68.9089
13.7256       68.9134
13.7245       68.9089
13.7374       68.931
13.7254       68.9092
13.7252       68.909
13.7252       68.9118
13.7253       68.9117
13.7241       68.9113
13.7221       68.9059
13.724       68.9057
13.7267       68.913
13.724       68.9084
13.739       68.9343
13.7243       68.9075
13.7217       68.9079
13.7262       68.911
13.7244       68.9123
13.7225       68.9124
13.7228       68.9067
13.7208       68.9076
13.726       68.9111
13.7238       68.9063
13.7475       68.924
13.7227       68.9069
13.7271       68.9133
13.728       68.9117
13.7266       68.9055
13.7274       68.9065
13.7246       68.9119
13.7246       68.9104
13.7247       68.9065
13.728       68.9104
13.7394       68.9303
13.7246       68.9087
13.7242       68.9118
13.7253       68.9093
13.7249       68.9091
13.7264       68.9119
13.7276       68.9111
13.7224       68.9059
13.7276       68.9095
13.7253       68.9116
13.7413       68.9282
13.7229       68.9092
13.7259       68.9109
13.7255       68.9089
13.7238       68.9108
13.7242       68.9084
13.7274       68.9091
13.7234       68.9074
13.7268       68.9132
13.726       68.9092
13.7432       68.9245
13.722       68.9054
13.7214       68.9089
13.7282       68.9104
13.7221       68.9076
13.7291       68.914
13.7237       68.9071
13.7258       68.9086
13.7242       68.9079
13.7262       68.9107
13.7385       68.933
13.7219       68.9076
13.723       68.9081
13.7239       68.9095
13.7259       68.9089
13.725       68.909
13.7288       68.9094
13.727       68.9178
13.724       68.9106
13.7228       68.9076
13.7374       68.9293
13.7254       68.9075
13.7182       68.908
13.7221       68.9079
13.7251       68.9115
13.7265       68.9114
13.7241       68.9084
13.7271       68.9132
13.7233       68.9123
13.7256       68.9112
13.7394       68.9307
13.7282       68.908
13.7267       68.9096
13.7248       68.9109
13.7277       68.9129
13.7258       68.909
13.727       68.91
13.7262       68.9098
13.725       68.9102
13.7268       68.9064
13.7421       68.9269
13.724       68.9072
13.7305       68.9072
13.7241       68.9113
13.7251       68.9046
13.7259       68.9092
13.7258       68.9074
13.7284       68.9113
13.7241       68.9103
13.7254       68.913
13.7407       68.928
13.7238       68.9089
13.7255       68.9078
13.7264       68.9096
13.7214       68.906
13.7262       68.9101
13.726       68.9128
13.7262       68.9115
13.7259       68.9109
13.7261       68.9085
13.7415       68.9307
13.7232       68.9117
13.7255       68.9111
13.7224       68.9121
13.7248       68.9105
13.7291       68.9139
13.7251       68.9129
13.722       68.9087
13.7248       68.9103
13.7258       68.9104
13.7423       68.9304
13.7238       68.9085
13.7234       68.9146
13.7266       68.9114
13.7263       68.9108
13.7236       68.9125
13.725       68.9122
13.7241       68.9111
13.7263       68.9098
13.7254       68.9124
13.738       68.9312
13.7256       68.9113
13.7244       68.9125
13.7267       68.9104
13.7279       68.912
13.7264       68.912
13.7268       68.9154
13.7247       68.91
13.728       68.9123
13.7289       68.9141
13.7423       68.9304
13.7269       68.9124
13.7256       68.9101
13.7284       68.9116
13.7271       68.9126
13.7272       68.9147
13.726       68.9166
13.7299       68.9157
13.7268       68.9134
13.7281       68.917
13.7416       68.9324
13.7251       68.9142
13.7236       68.9103
19.4019       71.0669
19.4057       71.0712
19.4053       71.0699
19.4073       71.0726
19.4045       71.0689
19.4063       71.0699
19.4042       71.0698
19.4038       71.0706
19.4072       71.0693
19.408       71.0718
19.3998       71.0663
19.4091       71.0725
19.4071       71.0697
19.4078       71.0706
19.4069       71.0703
19.4064       71.0693
19.4077       71.0693
19.4103       71.0716
19.4073       71.0704
19.4064       71.0696
19.4003       71.0667
19.4075       71.0685
19.4078       71.0729
19.4096       71.0735
19.4075       71.0706
19.4068       71.0689
19.4084       71.0701
19.4053       71.07
19.4056       71.071
19.408       71.0702
19.4046       71.0661
19.4049       71.0713
19.4032       71.0689
19.4041       71.0711
19.4063       71.0707
19.408       71.0712
19.4073       71.0695
19.4061       71.0701
19.4083       71.0689
19.4039       71.0687
19.4016       71.0666
19.41       71.0715
19.4099       71.0726
19.407       71.0676
19.4038       71.0696
19.409       71.0709
19.4073       71.07
19.4097       71.0734
19.4097       71.0696
19.4083       71.0703
19.4017       71.0662
19.4025       71.0709
19.4078       71.0697
19.3878       71.0708
19.4105       71.0739
19.411       71.0722
19.4037       71.0709
19.4025       71.0697
19.4089       71.0742
19.4071       71.0703
19.4024       71.0665
19.4048       71.0702
19.4075       71.0685
19.4013       71.0707
19.4072       71.0707
19.4049       71.0703
19.403       71.0705
19.4028       71.0686
19.4043       71.0703
19.4037       71.0697
19.4006       71.0649
19.4044       71.0685
19.4034       71.0697
19.4091       71.0711
19.4057       71.0705
19.4064       71.0694
19.4087       71.0728
19.4081       71.0717
19.4047       71.0719
19.4047       71.0705
19.3974       71.0654
19.4045       71.07
19.407       71.0688
19.4073       71.0706
19.4063       71.0693
19.4065       71.0691
19.4054       71.0686
19.4071       71.0702
19.4073       71.0714
19.4073       71.07
19.3984       71.0662
19.4066       71.071
19.4065       71.0705
19.4028       71.07
19.4048       71.0702
19.4057       71.0699
19.4068       71.0691
19.4073       71.0705
19.4035       71.07
19.4064       71.0711
19.3989       71.0666
19.403       71.0709
19.3991       71.0707
19.4091       71.0714
19.4062       71.0698
19.4083       71.0708
19.4044       71.0696
19.3922       71.072
19.4063       71.07
19.4078       71.0695
19.3975       71.0653
19.4052       71.0708
19.4016       71.07
19.4093       71.0729
19.3928       71.071
19.4056       71.0703
19.4043       71.0697
19.4066       71.0701
19.4064       71.0701
19.4059       71.0705
19.4005       71.0671
19.4053       71.07
19.3938       71.0697
19.4056       71.069
19.4034       71.0701
19.4067       71.0704
19.4038       71.0698
19.4048       71.0705
19.402       71.0697
19.4034       71.0698
19.3931       71.0698
19.4005       71.0696
19.4038       71.0705
19.4059       71.0702
19.4038       71.0695
19.3875       71.0712
19.4051       71.0704
19.4041       71.0686
19.4034       71.0701
19.4059       71.0698
19.3998       71.0664
19.4074       71.0733
19.4022       71.0701
19.4088       71.0717
19.3965       71.0718
19.3927       71.0696
19.4073       71.0703
19.4048       71.0692
19.4058       71.0686
19.4049       71.0697
19.3998       71.0665
19.4035       71.0693
19.4024       71.0684
19.406       71.0693
19.4077       71.0688
19.4053       71.0728
19.4052       71.0681
19.4051       71.0693
19.4107       71.0722
19.3999       71.0701
19.3984       71.0675
19.4052       71.0696
19.405       71.0695
19.405       71.0722
19.4083       71.0697
19.4068       71.0695
19.4061       71.0689
19.4075       71.0713
19.4012       71.0685
19.4105       71.0725
19.3971       71.0656
19.4019       71.0688
19.4083       71.0705
19.4096       71.0685
19.4062       71.0703
19.4043       71.0685
19.3982       71.0682
19.4094       71.0723
19.4081       71.0697
19.4079       71.0688
19.3961       71.0653
19.4082       71.069
19.403       71.0697
19.4043       71.0697
19.404       71.0695
19.4036       71.0701
19.4078       71.0699
19.4015       71.0694
19.4062       71.0694
19.4009       71.0693
19.3973       71.0646
19.3955       71.0714
19.3971       71.0707
19.393       71.0702
19.4067       71.0699
19.4097       71.0703
19.4105       71.0723
19.408       71.0705
19.4069       71.0718
19.4066       71.0713
19.3986       71.0666
19.4065       71.07
19.4122       71.0716
19.4039       71.0702
19.4061       71.0714
19.4074       71.0695
19.4077       71.0684
19.3943       71.0695
19.4041       71.0699
19.4063       71.0693
19.3954       71.0644
19.4092       71.0685
19.4048       71.0697
19.4054       71.0699
19.4123       71.0675
19.4059       71.0699
19.4065       71.07
19.4113       71.0737
19.4031       71.069
19.4105       71.0728
19.4009       71.0684
19.4086       71.0698
19.4106       71.0725
19.4122       71.0711
19.404       71.0691
19.3864       71.0739
19.4051       71.0706
19.4042       71.0705
19.411       71.074
19.4099       71.0736
19.3991       71.0652
19.4047       71.0717
19.3879       71.0734
19.4052       71.0706
19.4051       71.0716
19.4036       71.0712
19.4026       71.0718
19.4036       71.0698
19.407       71.0708
19.4031       71.0694
19.3926       71.0668
19.402       71.07
19.408       71.0731
19.4083       71.0716
19.4011       71.0711
19.4039       71.0719
19.3987       71.0734
19.4107       71.0749
19.4057       71.071
19.3941       71.0721
19.3923       71.0679
19.4034       71.0719
19.4053       71.0706
19.4067       71.0728
19.4029       71.0717
19.4088       71.0724
19.404       71.0715
19.4077       71.0712
19.4044       71.0715
19.4019       71.0692
19.4021       71.0684
19.3864       71.0729
19.3992       71.0702
19.4039       71.0713
19.4036       71.0708
19.4043       71.0714
19.3881       71.0731
19.4062       71.0707
19.403       71.0694
19.4101       71.0743
19.3957       71.0658
19.4085       71.0737
19.4067       71.071
19.4059       71.0719
19.4038       71.0703
19.4033       71.0708
19.4041       71.0714
19.4033       71.0705
19.4022       71.0694
19.404       71.0701
19.3942       71.0672
19.4034       71.0719
19.4034       71.0709
19.4056       71.0703
19.4047       71.0717
19.4025       71.0715
19.4067       71.0729
19.4025       71.071
19.4103       71.0709
19.4032       71.0715
19.3942       71.0656
19.4056       71.0723
19.406       71.0716
19.4032       71.0709
19.4056       71.0712
19.4051       71.0726
19.4023       71.0706
19.4042       71.0716
19.405       71.0716
19.403       71.0717
19.399       71.0662
19.4012       71.0702
19.4041       71.0717
19.4045       71.073
19.3982       71.0737
19.4047       71.0718
19.4022       71.0698
19.4051       71.0718
19.4035       71.0727
19.4049       71.0714
19.3998       71.0695
19.4062       71.0711
19.4038       71.0711
19.4121       71.0756
19.4066       71.0724
19.4098       71.0754
19.4081       71.0708
19.4031       71.0697
19.4044       71.069
19.4037       71.0694
19.4008       71.0687
19.4039       71.0688
19.4028       71.0702
19.387       71.0717
19.3953       71.0736
19.3919       71.0724
19.4042       71.0721
19.4023       71.0714
19.4087       71.0748
19.4054       71.0726
19.4001       71.0674
19.4106       71.0691
19.4065       71.0722
17.4601       71.0525
17.4721       71.0472
17.472       71.0464
17.4725       71.0483
17.4712       71.0501
17.4669       71.053
17.4676       71.0508
17.4682       71.0472
17.4699       71.0501
17.4675       71.0494
17.4587       71.051
17.4777       71.0443
17.479       71.0566
17.4713       71.0475
17.4751       71.0483
17.4712       71.0487
17.4742       71.0491
17.4729       71.0498
17.4743       71.0493
17.4748       71.0501
17.4633       71.0533
17.4759       71.0501
17.4716       71.0476
17.473       71.0482
17.4718       71.0479
17.4725       71.0506
17.4774       71.0528
17.474       71.0531
17.4727       71.0504
17.472       71.0526
17.463       71.0524
17.4769       71.049
17.4742       71.0529
17.4757       71.0487
17.473       71.0529
17.471       71.0502
17.4704       71.0508
17.4739       71.0471
17.4736       71.0479
17.4735       71.0465
17.458       71.0512
17.4723       71.0466
17.4719       71.0494
17.4675       71.0516
17.4717       71.0507
17.472       71.0506
17.4668       71.0489
17.4746       71.055
17.4745       71.0559
17.4687       71.0491
17.458       71.0524
17.4656       71.053
17.4745       71.0565
17.4716       71.0489
17.4721       71.05
17.4779       71.0549
17.477       71.0548
17.4712       71.0497
17.4634       71.0524
17.4782       71.0506
17.4574       71.0516
17.4767       71.0566
17.4736       71.0539
17.47       71.0506
17.4699       71.0467
17.473       71.048
17.4761       71.0521
17.4717       71.0517
17.4729       71.0512
17.4745       71.0538
17.4589       71.0521
17.4713       71.0505
17.4754       71.0517
17.4733       71.0484
17.4769       71.0522
17.4708       71.0497
17.4688       71.048
17.4664       71.0466
17.4735       71.0526
17.4684       71.0483
17.4589       71.0519
17.4739       71.0502
17.4655       71.05
17.4693       71.05
17.4761       71.0544
17.4673       71.0537
17.4781       71.0546
17.4766       71.0538
17.4706       71.0489
17.4702       71.0492
17.4598       71.0517
17.4724       71.0586
17.4703       71.0504
17.4696       71.0523
17.4752       71.0501
17.4725       71.0506
17.4671       71.0505
17.47       71.0512
17.4724       71.0531
17.4789       71.0532
17.457       71.0517
17.4667       71.0513
17.4671       71.0509
17.4719       71.0549
17.4695       71.0514
17.4759       71.053
17.4767       71.0545
17.4722       71.0556
17.4777       71.0513
17.4749       71.0573
17.4609       71.0532
17.4748       71.0552
17.4706       71.0483
17.4689       71.0474
17.4702       71.0497
17.4709       71.0526
17.4658       71.0524
17.4657       71.0516
17.4705       71.0518
17.4673       71.0526
17.4575       71.0513
17.4698       71.0501
17.4685       71.0514
17.4698       71.0531
17.4686       71.052
17.4681       71.0536
17.4746       71.0522
17.4701       71.0491
17.4708       71.0509
17.4702       71.0527
17.4581       71.0527
17.4732       71.049
17.4717       71.0504
17.4699       71.051
17.4708       71.0503
17.4681       71.0521
17.4683       71.052
17.47       71.0517
17.4702       71.0513
17.4689       71.0525
17.4586       71.0515
17.4679       71.0529
17.4697       71.0505
17.4734       71.0521
17.4765       71.0514
17.4656       71.0507
17.4699       71.048
17.4733       71.0488
17.4767       71.0536
17.4695       71.0504
17.4615       71.0528
17.472       71.047
17.4769       71.0536
17.4702       71.0521
17.4772       71.0537
17.4746       71.0559
17.4704       71.0506
17.475       71.0485
17.4683       71.0512
17.4688       71.0491
17.4628       71.0519
17.4719       71.0491
17.4727       71.0553
17.4691       71.0523
17.4761       71.0542
17.4794       71.0517
17.4736       71.0533
17.4743       71.0493
17.4746       71.054
17.4735       71.0507
17.4615       71.0519
17.4756       71.0483
17.4727       71.0508
17.4729       71.0503
17.47       71.0511
17.479       71.0523
17.4785       71.0532
17.4747       71.0498
17.4691       71.0515
17.4714       71.0506
17.4607       71.0518
17.4704       71.0526
17.4775       71.0545
17.4784       71.0526
17.4789       71.049
17.4785       71.056
17.4784       71.0556
17.4725       71.0516
17.4804       71.0531
17.4806       71.0521
17.4615       71.0524
17.4779       71.0534
17.4771       71.055
17.4781       71.0561
17.4782       71.055
17.4718       71.0509
17.4689       71.0515
17.4744       71.0569
17.4762       71.0581
17.4738       71.0575
17.4618       71.0539
17.4769       71.0495
17.4733       71.0509
17.4745       71.0553
17.4809       71.052
17.4722       71.054
17.4668       71.0507
17.474       71.0502
17.4702       71.053
17.4698       71.0526
17.4633       71.0541
17.4727       71.0487
17.479       71.0527
17.4732       71.0495
17.4734       71.0534
17.4731       71.0519
17.4709       71.0518
17.4726       71.0522
17.4726       71.0529
17.4777       71.0565
17.4639       71.0535
17.4706       71.0537
17.4714       71.0529
17.4728       71.0572
17.4765       71.0575
17.475       71.0562
17.4792       71.0547
17.4686       71.0515
17.4763       71.0562
17.4736       71.053
17.4604       71.0526
17.4814       71.0552
17.4745       71.0516
17.4733       71.0509
17.476       71.0528
17.4714       71.0518
17.4748       71.0524
17.4732       71.0514
17.477       71.0554
17.4779       71.0542
17.4651       71.054
17.4753       71.0526
17.4768       71.056
17.4743       71.0517
17.4743       71.0511
17.4775       71.0508
17.4758       71.0562
17.4739       71.0509
17.4751       71.0531
17.4795       71.0528
17.4635       71.0533
17.4764       71.0498
17.474       71.0548
17.4766       71.0547
17.4756       71.0585
17.4712       71.0515
17.4776       71.0505
17.4807       71.0554
17.4708       71.0525
17.472       71.0536
17.4588       71.0538
17.4768       71.0545
17.4773       71.0527
17.4691       71.0526
17.4704       71.0528
17.4711       71.0524
17.47       71.0516
17.4746       71.0572
17.4755       71.0558
17.4715       71.0514
17.4598       71.0534
17.4705       71.0515
17.4765       71.0541
17.4694       71.0507
17.4779       71.0565
17.4786       71.0551
17.4799       71.0549
17.4765       71.0564
17.4739       71.0551
17.4769       71.0543
17.4606       71.0532
17.4742       71.055
17.4677       71.052
17.4801       71.0526
17.4703       71.0508
17.4795       71.0519
17.4789       71.0554
17.4796       71.0551
17.4779       71.0542
17.4753       71.0581
17.4625       71.0526
17.4799       71.0495
17.4763       71.056
17.4778       71.0575
17.4694       71.0514
17.4742       71.0526
17.4777       71.0559
17.4743       71.0577
17.4779       71.0573
17.4756       71.0548
17.46       71.0527
17.4777       71.0553
17.4773       71.053
17.479       71.0553
17.4765       71.0549
17.4721       71.0534
17.4719       71.0528
17.4777       71.0559
17.4662       71.0525
17.4792       71.0558
17.4623       71.0535
17.4753       71.0517
17.4789       71.0549
17.473       71.0514
17.4787       71.0516
17.4752       71.0562
17.4712       71.0483
17.4767       71.0549
17.4781       71.0534
17.4685       71.0525
17.4595       71.0523
17.4737       71.0521
17.4805       71.0545
17.4687       71.0526
17.4786       71.0571
17.4735       71.052
17.4764       71.0557
17.4792       71.0543
17.4779       71.0558
17.4769       71.0481
17.4591       71.0509
17.4767       71.0541
17.4786       71.0562
15.4468       70.9906
15.4474       70.9975
15.4505       70.9961
15.4477       70.9916
15.4541       70.9958
15.454       71.0058
15.446       70.9951
15.4457       70.9951
15.4462       70.9955
15.447       70.9948
15.4442       70.9872
15.4486       70.9931
15.4481       70.9903
15.4476       70.9926
15.4466       70.9933
15.4423       70.9917
15.4438       70.9921
15.4455       70.9954
15.4405       70.9926
15.4443       70.9975
15.4318       70.9866
15.4438       70.9961
15.4427       70.9928
15.4428       70.9944
15.4438       70.9957
15.4437       70.9938
15.4473       70.9972
15.4455       70.9942
15.4446       70.9947
15.4441       70.9933
15.4352       70.9876
15.4477       70.9958
15.4431       70.9919
15.4452       70.9934
15.4444       70.995
15.4464       70.9968
15.4454       70.9974
15.4442       70.9925
15.4434       70.9925
15.4455       70.9953
15.4342       70.9864
15.4447       70.9953
15.4433       70.994
15.4419       70.9926
15.4436       70.9964
15.4397       70.9894
15.4426       70.9947
15.4436       70.9936
15.4446       70.9936
15.442       70.9919
15.4364       70.9872
15.4437       70.9932
15.4425       70.9939
15.444       70.9967
15.4453       70.9941
15.442       70.9923
15.4453       70.9953
15.442       70.9915
15.4441       70.9953
15.4435       70.9956
15.4345       70.9855
15.4439       70.9953
15.442       70.9952
15.4416       70.9943
15.4409       70.9941
15.4405       70.9967
15.4429       70.9926
15.4413       70.9906
15.4406       70.9934
15.4419       70.9945
15.4327       70.9857
15.4421       70.9928
15.4401       70.9945
15.4424       70.9956
15.4429       70.9959
15.4442       70.9961
15.4447       70.9952
15.4428       70.996
15.4441       70.9939
15.4425       70.9935
15.4344       70.9881
15.4454       70.9983
15.4438       70.9956
15.4421       70.9973
15.4404       70.9931
15.4411       70.9941
15.4393       70.9923
15.4407       70.9918
15.4403       70.9934
15.4435       70.9967
15.4365       70.9856
15.4452       70.9955
15.4459       70.9967
15.4431       70.9956
15.4439       70.9961
15.4408       70.9929
15.4419       70.9938
15.4428       70.9935
15.4422       70.9945
15.4424       70.9973
15.4342       70.9875
15.4454       70.9965
15.4442       70.9955
15.4442       70.9981
15.4426       70.9958
15.4428       70.9951
15.4404       70.9938
15.4425       70.9943
15.4422       70.9958
15.4417       70.9942
15.4307       70.9849
15.4418       70.9966
15.4406       70.9944
15.4425       70.9953
15.4416       70.9937
15.4425       70.9948
15.441       70.9938
15.4416       70.9938
15.442       70.9948
15.4398       70.9955
15.4341       70.9868
15.4407       70.9939
15.4397       70.9935
15.4409       70.9943
15.4404       70.9938
15.4443       70.9973
15.4391       70.9953
15.4413       70.9947
15.4411       70.9968
15.4428       70.9969
15.4343       70.9911
15.4451       70.998
15.4381       70.9974
15.4409       70.9979
15.4447       70.9966
15.4441       70.9974
15.444       70.9942
15.4419       70.9949
15.4409       70.9888
15.4402       70.9945
15.4294       70.9818
15.4434       70.9956
15.4413       70.9918
15.4433       70.9952
15.4442       70.9941
15.4416       70.9963
15.4425       70.9945
15.4405       70.993
15.4476       71.0014
15.4419       70.9934
15.4359       70.9867
15.4448       70.9938
15.4441       70.9924
15.4417       70.9917
15.4421       70.9917
15.445       70.9939
15.4435       70.9912
15.4412       70.992
15.4371       70.9846
15.444       70.9971
15.4378       70.9848
15.4426       70.9953
15.4453       70.9979
15.4408       70.992
15.4408       70.9929
15.4445       70.994
15.4389       70.9905
15.442       70.995
15.4365       70.9855
15.4427       70.9983
15.4332       70.9848
15.4443       70.9934
15.4413       70.9916
15.4429       70.9909
15.4437       70.9984
15.4432       70.9936
15.4375       70.9896
15.4421       70.9934
15.4422       70.9932
15.4429       70.9944
15.4349       70.986
15.4421       70.9943
15.4433       70.9969
15.4439       70.9923
15.4437       70.9971
15.4427       70.9925
15.4451       70.9961
15.4407       70.9927
15.443       70.9934
15.4367       70.9895
15.4355       70.9868
15.4455       70.9968
15.4453       70.9931
15.4432       70.9934
15.4441       70.9949
15.4439       70.996
15.4438       70.9944
15.4432       70.9973
15.4421       70.9939
15.4428       70.9959
15.4358       70.9851
15.4453       70.9957
15.4431       70.9932
15.4433       70.9939
15.4415       70.9939
15.4419       70.9926
15.4438       70.9923
15.4438       70.9926
15.4451       70.993
15.4429       70.9914
15.4354       70.9841
15.4467       70.9955
15.4436       70.9946
15.4423       70.9948
15.4422       70.9913
15.4432       70.9939
15.4444       70.9947
15.4433       70.9927
15.4431       70.9916
15.4433       70.9937
15.4302       70.9786
15.4428       70.9921
15.445       70.9935
15.4451       70.9941
15.4443       70.993
15.446       70.9971
15.4474       70.9945
15.4437       70.9939
15.445       70.9948
15.4449       70.9943
15.4338       70.9864
15.443       70.9926
15.4426       70.9927
15.441       70.9907
15.4449       70.9949
15.442       70.9947
15.4424       70.9919
15.443       70.994
15.4447       70.9926
15.4428       70.9933
15.434       70.985
15.4438       70.9942
15.4453       70.9928
15.4426       70.992
15.4451       70.9953
15.4414       70.9933
15.4429       70.9909
15.4412       70.99
15.4421       70.9928
15.4431       70.9919
15.4356       70.9854
15.443       70.997
15.4401       70.9938
15.4399       70.9904
15.4404       70.99
15.446       70.9927
15.4427       70.9923
15.4423       70.9915
15.4415       70.9928
15.442       70.9932
15.4347       70.9843
15.4438       70.9919
15.4436       70.9929
15.443       70.9926
15.4428       70.9915
15.4423       70.9934
15.443       70.9939
15.4408       70.9922
15.4419       70.9915
15.4407       70.9914
15.4331       70.9848
15.4421       70.9923
15.4436       70.9931
15.4442       70.9939
15.4445       70.9926
15.4433       70.9941
15.4441       70.9931
15.4435       70.9954
15.444       70.9952
15.4435       70.9934
15.4344       70.9859
15.4418       70.9924
15.4421       70.9939
15.4449       70.994
15.4421       70.9943
15.4431       70.9935
15.4424       70.9945
15.4446       70.9951
15.445       70.9948
15.4447       70.9954
15.4288       70.9803
15.4466       70.995
15.4446       70.9959
15.4425       70.9921
15.4428       70.995
15.4446       70.9954
15.4439       70.9952
15.4449       70.9972
15.4412       70.9933
15.4418       70.9951
15.4354       70.986
15.4413       70.9923
15.4425       70.995
15.4395       70.9925
15.4395       70.9917
15.4395       70.9883
15.4423       70.9915
15.4431       70.9951
15.4435       70.9946
15.4424       70.9939
15.4334       70.9858
15.4422       70.9937
15.4425       70.9911
15.4417       70.9929
15.4441       70.9949
15.4414       70.9934
15.4434       70.9927
15.4422       70.9943
15.4438       70.993
15.4416       70.9923
15.4344       70.9845
15.4444       70.9945
15.4424       70.9941
15.4441       70.9935
15.4448       70.9944
15.4454       70.9952
15.4446       70.9956
15.4447       70.9925
15.445       70.9936
15.4426       70.9933
15.434       70.9848
15.4449       70.994
15.4428       70.9958
17.6562       72.8594
17.6626       72.8511
17.6646       72.8532
17.6655       72.8505
17.6641       72.8513
17.6654       72.8484
17.6665       72.8488
17.6631       72.854
17.6661       72.8511
17.6639       72.8531
17.6641       72.8534
17.6648       72.8532
17.6646       72.8532
17.6647       72.8541
17.6629       72.8521
17.6619       72.8531
17.6624       72.8528
17.6667       72.8526
17.663       72.8549
17.6697       72.8607
17.6734       72.8626
17.6634       72.8512
17.6692       72.8587
17.6665       72.8505
17.6674       72.8501
17.6652       72.8522
17.6657       72.8526
17.6643       72.8549
17.6623       72.8525
17.6647       72.8518
17.6666       72.8598
17.6694       72.8598
17.6649       72.8537
17.6636       72.8532
17.6641       72.8495
17.6647       72.8547
17.6641       72.8529
17.6626       72.8534
17.6624       72.8534
17.6643       72.8491
17.6642       72.8639
17.6629       72.8495
17.666       72.852
17.6664       72.8481
17.6645       72.8532
17.6705       72.8553
17.6653       72.8513
17.6673       72.847
17.6731       72.8525
17.6666       72.8524
17.667       72.8526
17.6648       72.8526
17.6653       72.8542
17.666       72.8518
17.6629       72.8511
17.6631       72.8519
17.6664       72.8491
17.6663       72.8496
17.6648       72.8514
17.6633       72.8487
17.6725       72.8568
17.6639       72.853
17.665       72.8515
17.6641       72.8511
17.6636       72.8533
17.6674       72.848
17.6692       72.8572
17.6624       72.851
17.6692       72.8588
17.6669       72.8463
17.6633       72.8612
17.6662       72.8484
17.6628       72.8518
17.6683       72.8628
17.6655       72.8552
17.6636       72.8538
17.663       72.8513
17.6603       72.8527
17.6627       72.8533
17.6648       72.8542
17.6642       72.8533
17.6618       72.8523
17.6706       72.8592
17.6681       72.8603
17.6657       72.8516
17.6641       72.8497
17.6636       72.8518
17.6637       72.8546
17.6654       72.855
17.6628       72.8546
17.6671       72.8546
17.6629       72.8506
17.6628       72.8514
17.6624       72.8545
17.6629       72.8529
17.6628       72.8527
17.6636       72.8541
17.6645       72.8512
17.6666       72.8459
17.6707       72.855
17.6722       72.8539
17.6663       72.8485
17.6666       72.8482
17.6676       72.8486
17.6619       72.8521
17.6666       72.8587
17.6639       72.8487
17.6647       72.8477
17.6659       72.8473
17.6669       72.8465
17.6722       72.8546
17.6638       72.8491
17.666       72.8495
17.6676       72.8508
17.6627       72.8517
17.6621       72.8526
17.6614       72.8483
17.6641       72.8522
17.663       72.8524
17.6649       72.8471
17.6693       72.8532
17.6664       72.8597
17.6584       72.8521
17.6634       72.8492
17.6602       72.8516
17.6652       72.8524
17.6604       72.8516
17.6644       72.8521
17.6622       72.8507
17.6634       72.8522
17.6632       72.8533
17.6691       72.8603
17.6639       72.8521
17.666       72.8531
17.6689       72.8554
17.6648       72.8469
17.6644       72.8466
17.6667       72.8462
17.6664       72.8492
17.6712       72.8542
17.6594       72.864
17.6596       72.8517
17.6627       72.8518
17.664       72.8494
17.6662       72.8471
17.6669       72.8475
17.6621       72.8517
17.6626       72.853
17.6621       72.8512
17.6696       72.8546
17.6705       72.8571
17.6688       72.8438
17.6728       72.8533
17.6647       72.8457
17.6711       72.862
17.663       72.8527
17.6636       72.8521
17.6686       72.8586
17.6624       72.8536
17.6636       72.8512
17.6697       72.8587
17.6646       72.8559
17.662       72.8527
17.6607       72.852
17.6612       72.8534
17.6602       72.854
17.6607       72.8522
17.6628       72.8527
17.6627       72.8503
17.6611       72.8527
17.6681       72.8578
17.6659       72.8599
17.6625       72.854
17.669       72.8585
17.6614       72.854
17.666       72.8594
17.6627       72.8538
17.6638       72.8506
17.6671       72.8587
17.6676       72.859
17.6585       72.8653
17.6684       72.8507
17.6618       72.8504
17.6643       72.8521
17.6643       72.8473
17.6698       72.8456
17.666       72.8501
17.6641       72.8508
17.6642       72.8484
17.6672       72.8576
17.671       72.8572
17.6625       72.8501
17.6645       72.8506
17.6612       72.8513
17.6649       72.8488
17.663       72.8512
17.6678       72.8573
17.6686       72.8562
17.6668       72.8568
17.6641       72.8521
17.6696       72.8584
17.6687       72.8571
17.6698       72.8576
17.665       72.8528
17.6625       72.8527
17.665       72.8526
17.6698       72.8577
17.6658       72.8486
17.6674       72.857
17.6612       72.8521
17.6689       72.8584
17.6632       72.8533
17.6619       72.8529
17.6628       72.8523
17.6624       72.8533
17.6663       72.8594
17.6681       72.8577
17.6713       72.856
17.6622       72.8512
17.6674       72.8604
17.6696       72.8593
17.6639       72.853
17.6645       72.8582
17.6637       72.8516
17.6621       72.8533
17.6627       72.8533
17.6706       72.8595
17.6617       72.8535
17.667       72.8581
17.6679       72.8458
17.6673       72.8486
17.6627       72.8485
17.6653       72.8467
17.6674       72.8548
17.6641       72.8502
17.6642       72.8523
17.6692       72.8592
17.6651       72.8532
17.6658       72.8491
17.6672       72.8485
17.6679       72.8485
17.6647       72.8508
17.6628       72.8523
17.6633       72.8531
17.6628       72.8544
17.6628       72.8519
17.6668       72.8597
17.6624       72.8522
17.6646       72.8542
17.6646       72.8528
17.6637       72.8538
17.6655       72.8509
17.6649       72.8524
17.6621       72.8527
17.668       72.8593
17.6646       72.8531
17.6649       72.8547
17.6624       72.8523
17.6649       72.8522
17.6602       72.8547
17.6658       72.8535
17.6622       72.8517
17.6614       72.8516
17.6632       72.8502
17.6717       72.8531
17.6673       72.8468
17.6682       72.8488
17.6674       72.8473
17.6645       72.8541
17.6722       72.8446
17.6703       72.8552
17.6688       72.8571
17.6663       72.8489
17.6654       72.8517
17.6701       72.848
17.669       72.8452
17.6705       72.844
17.6672       72.8518
17.6625       72.8516
17.671       72.8577
17.6607       72.8664
17.6653       72.8511
17.6674       72.8525
17.6654       72.8528
17.668       72.8508
17.6656       72.8514
17.6732       72.8475
17.6727       72.8505
17.6662       72.8516
17.6671       72.8527
17.6665       72.8503
17.6646       72.8517
17.6665       72.8527
17.6678       72.8489
17.6666       72.8531
17.6734       72.8559
17.6652       72.8504
17.6682       72.848
17.6677       72.849
17.6681       72.855
17.672       72.8588
17.666       72.8494
17.6655       72.8507
17.6699       72.852
17.6671       72.851
17.6697       72.8449
17.671       72.8594
17.6647       72.8528
17.6723       72.8456
17.6672       72.8495
17.6736       72.8572
17.6668       72.8527
17.6652       72.8507
17.6703       72.8471
17.6653       72.8501
17.6663       72.8509
17.6656       72.8499
17.6654       72.8508
17.6643       72.8501
17.6677       72.8456
17.6629       72.8666
17.6651       72.8492
17.6663       72.8506
17.6685       72.8507
17.6657       72.8509
17.6682       72.8515
17.6683       72.8534
17.667       72.8529
17.6672       72.8515
17.6651       72.8499
17.6631       72.8658
17.667       72.8499
17.6726       72.8571
15.4417       72.8965
15.4427       72.8992
15.4409       72.9013
15.4402       72.9005
15.4432       72.8992
15.4399       72.9
15.4413       72.9004
15.4424       72.8995
15.4391       72.9
15.4399       72.9003
15.4392       72.896
15.4378       72.8996
15.4403       72.8998
15.4401       72.9001
15.4407       72.8988
15.4389       72.9001
15.4406       72.8996
15.4401       72.8987
15.4394       72.8989
15.4418       72.8982
15.438       72.8971
15.4382       72.9014
15.4394       72.8992
15.4408       72.9002
15.4399       72.8994
15.4398       72.8999
15.4407       72.8987
15.4396       72.8994
15.4393       72.9005
15.4425       72.8985
15.4419       72.8992
15.4423       72.9004
15.4433       72.8986
15.4409       72.8988
15.4396       72.9005
15.4393       72.899
15.4411       72.8995
15.4405       72.8995
15.4404       72.9004
15.4413       72.8992
15.4406       72.8978
15.4389       72.9001
15.4409       72.8994
15.4422       72.8992
15.4423       72.8995
15.4416       72.8995
15.4404       72.8993
15.4417       72.899
15.4422       72.8989
15.4479       72.8981
15.4378       72.8985
15.4407       72.9006
15.4444       72.8989
15.443       72.8981
15.4415       72.8997
15.4463       72.8989
15.4478       72.8977
15.443       72.8997
15.4419       72.9024
15.4407       72.8995
15.4404       72.898
15.4373       72.9023
15.44       72.9001
15.4396       72.8986
15.4433       72.9007
15.4448       72.8986
15.443       72.902
15.4379       72.9008
15.4432       72.8995
15.4418       72.9001
15.4401       72.8984
15.4417       72.8994
15.4421       72.8994
15.4402       72.9036
15.4397       72.8996
15.4409       72.9
15.4437       72.8996
15.4413       72.9012
15.4418       72.8986
15.4419       72.8997
15.4404       72.8981
15.4425       72.8997
15.4419       72.8999
15.4403       72.9018
15.4399       72.9032
15.4436       72.9002
15.4413       72.9016
15.4408       72.9014
15.4438       72.9011
15.4407       72.9013
15.4397       72.898
15.4433       72.9014
15.4414       72.9028
15.4429       72.9009
15.443       72.901
15.4486       72.9024
15.4428       72.9019
15.4435       72.9001
15.4376       72.9026
15.4405       72.9027
15.4391       72.8975
15.4429       72.9005
15.4418       72.9024
15.4407       72.9007
15.4415       72.9017
15.4397       72.9021
15.4392       72.9034
15.4403       72.9012
15.4433       72.9021
15.4382       72.9038
15.4405       72.8963
15.4415       72.9022
15.4444       72.9005
15.4409       72.9015
15.4431       72.9004
15.4415       72.9007
15.4461       72.8999
15.4404       72.8995
15.4421       72.9029
15.4416       72.9025
15.4408       72.8983
15.4418       72.9029
15.442       72.9022
15.4403       72.9004
15.4416       72.9002
15.4395       72.9007
15.4383       72.9051
15.4425       72.8998
15.4411       72.9017
15.4415       72.8997
15.4412       72.8975
15.4425       72.8995
15.4391       72.9022
15.4408       72.9004
15.4396       72.9008
15.4404       72.9013
15.4407       72.9006
15.4408       72.9025
15.4419       72.9009
15.4408       72.9024
15.4406       72.8986
15.4397       72.9043
15.443       72.9008
15.4419       72.901
15.4412       72.9004
15.4386       72.9031
15.4388       72.9008
15.4395       72.9008
15.4415       72.9001
15.4404       72.8996
15.439       72.8986
15.4411       72.9011
15.4374       72.9025
15.4396       72.9008
15.4403       72.9008
15.44       72.9004
15.4417       72.9004
15.4392       72.9011
15.4388       72.9
15.4412       72.9007
15.4385       72.8968
15.4385       72.9027
15.4395       72.9025
15.4397       72.9023
15.4425       72.9025
15.4432       72.9002
15.4404       72.9002
15.4393       72.9017
15.4413       72.9021
15.4441       72.9025
15.4417       72.8981
15.4414       72.9007
15.4409       72.9005
15.4411       72.8984
15.4415       72.903
15.4401       72.9017
15.444       72.901
15.4412       72.8995
15.4387       72.8993
15.4435       72.899
15.441       72.8969
15.4438       72.9025
15.4427       72.9022
15.443       72.9
15.4416       72.9003
15.4435       72.8998
15.4412       72.9021
15.4434       72.9015
15.4427       72.9017
15.4432       72.8987
15.4416       72.8981
15.4415       72.9003
15.4393       72.901
15.4392       72.9032
15.4429       72.9004
15.4439       72.9009
15.4438       72.8999
15.4417       72.9
15.4445       72.8991
15.4408       72.9012
15.4424       72.8994
15.4416       72.9002
15.4433       72.8999
15.4413       72.9008
15.4443       72.9
15.4437       72.8995
15.442       72.9014
15.439       72.9006
15.4415       72.9009
15.438       72.9025
15.4433       72.8978
15.4407       72.9023
15.4429       72.9006
15.4396       72.9022
15.442       72.9026
15.4413       72.9022
15.4408       72.902
15.444       72.9017
15.44       72.904
15.4427       72.9023
15.4399       72.8966
15.4436       72.9023
15.4445       72.9012
15.4411       72.9011
15.4424       72.903
15.4435       72.9009
15.44       72.9014
15.4401       72.9004
15.4397       72.9037
15.443       72.901
15.4425       72.8978
15.4462       72.9008
15.4453       72.9023
15.4462       72.9005
15.4468       72.8996
15.4422       72.9017
15.4489       72.9
15.4417       72.902
15.4445       72.9017
15.4427       72.9002
15.44       72.8991
15.4416       72.9015
15.4421       72.9015
15.4455       72.9001
15.4414       72.8998
15.4408       72.9041
15.4511       72.901
15.4433       72.9004
15.4437       72.901
15.4424       72.8996
15.4405       72.8985
15.4449       72.9004
15.4437       72.9011
15.4399       72.9016
15.4416       72.9008
15.4395       72.9038
15.4409       72.9026
15.44       72.9015
15.4399       72.902
15.4429       72.9008
15.4403       72.8977
15.4433       72.9008
15.4441       72.9011
15.4443       72.9004
15.4418       72.9009
15.442       72.9011
15.4406       72.9028
15.4434       72.8999
15.4419       72.902
15.4439       72.9002
15.4411       72.8978
15.442       72.9038
15.4407       72.9013
15.443       72.8998
15.4434       72.9009
15.4417       72.9012
15.4421       72.9024
15.4421       72.9011
15.4419       72.9001
15.4417       72.902
15.4393       72.8982
15.44       72.9034
15.4416       72.9026
15.4446       72.9003
15.444       72.901
15.4407       72.9016
15.4423       72.9009
15.4393       72.9026
15.4399       72.9033
15.4434       72.9023
15.4408       72.8966
15.44       72.9042
15.4409       72.9029
15.442       72.9019
15.4386       72.9011
15.4386       72.9015
15.4381       72.9011
15.4394       72.9025
15.4395       72.9026
15.4389       72.9025
15.4402       72.8981
15.4398       72.9027
15.4433       72.9007
15.4404       72.9021
15.4384       72.9019
15.4398       72.9015
15.441       72.901
15.4435       72.9018
15.4427       72.901
15.4403       72.8997
15.4409       72.8978
15.4407       72.9017
15.4412       72.9003
15.4412       72.901
15.4414       72.9027
15.4431       72.9004
15.4429       72.9011
15.4393       72.9026
15.4373       72.9025
15.4394       72.9
15.4407       72.8999
15.4401       72.9013
15.4418       72.9007
15.4393       72.9019
15.4405       72.9015
15.4424       72.9
15.4424       72.9004
15.438       72.9033
15.4407       72.9006
15.4425       72.9002
15.4438       72.8995
15.443       72.9009
15.4419       72.9008
13.696       72.9307
13.5867       72.9188
13.6048       72.9284
13.6094       72.9166
13.602       72.9257
13.6027       72.9341
13.6013       72.9387
13.5988       72.9372
13.608       72.938
13.605       72.9386
13.7227       72.9372
13.6109       72.9422
13.6131       72.9424
13.6082       72.9418
13.6099       72.9392
13.6135       72.9371
13.6181       72.9387
13.6114       72.9338
13.6087       72.9301
13.6006       72.9231
13.625       72.93
13.6052       72.9265
13.6012       72.9273
13.6028       72.9248
13.614       72.936
13.606       72.9242
13.609       72.9311
13.6011       72.9219
13.6064       72.9289
13.6938       72.9178
13.6263       72.9368
13.7061       72.9311
13.6191       72.9358
13.7078       72.931
13.6077       72.9245
13.5987       72.9178
13.6017       72.9282
13.5997       72.922
13.601       72.9282
13.6046       72.9275
13.7079       72.9279
13.6094       72.9317
13.6176       72.9346
13.6073       72.9237
13.6156       72.9346
13.7026       72.9266
13.7       72.9252
13.6069       72.9343
13.6051       72.9289
13.6091       72.9266
13.6171       72.9303
13.6058       72.9302
13.6075       72.9304
13.6084       72.9299
13.6025       72.9251
13.6067       72.9282
13.6048       72.9281
13.6078       72.9298
13.6078       72.9281
13.6083       72.9309
13.6224       72.9343
13.6062       72.9266
13.6029       72.9222
13.6086       72.929
13.6016       72.9215
13.6081       72.9292
13.6012       72.9221
13.6103       72.9302
13.6145       72.932
13.6026       72.9245
13.626       72.9293
13.612       72.9315
13.6143       72.9309
13.6138       72.9312
13.6095       72.9265
13.6048       72.9241
13.6114       72.9274
13.6098       72.9258
13.6109       72.9265
13.6106       72.9271
13.6224       72.934
13.6089       72.9246
13.6173       72.9309
13.6149       72.9322
13.6172       72.9329
13.6136       72.934
13.6141       72.9342
13.6131       72.9316
13.6151       72.931
13.6153       72.932
13.6265       72.9323
13.6149       72.9353
13.6128       72.9316
13.6142       72.9306
13.6101       72.9264
13.6144       72.9329
13.614       72.9317
13.6141       72.9331
13.6133       72.9297
13.6055       72.9313
13.6104       72.9349
13.601       72.931
13.5973       72.9287
13.5894       72.9204
13.588       72.9128
13.6028       72.9146
13.6092       72.9127
13.5916       72.9053
13.6752       72.9125
13.5983       72.9333
13.5919       72.9203
13.6118       72.9339
13.6123       72.938
13.6117       72.9345
13.6048       72.9307
13.5971       72.9227
13.5847       72.9161
13.6018       72.9292
13.6129       72.9188
13.5999       72.9054
13.6224       72.9293
13.5937       72.9211
13.6279       72.9356
13.6113       72.9521
13.6021       72.9248
13.6008       72.9208
13.611       72.9218
13.6023       72.9248
13.6023       72.9369
13.6131       72.9401
13.6288       72.9309
13.6028       72.9218
13.5941       72.9247
13.5967       72.9169
13.6134       72.9141
13.6064       72.9113
13.6041       72.9159
13.5969       72.9218
13.5994       72.9317
13.6083       72.9308
13.6008       72.8995
13.5974       72.9222
13.6022       72.9295
13.6122       72.9288
13.6052       72.9361
13.6092       72.9155
13.6902       72.9246
13.7049       72.9231
13.6941       72.939
13.7153       72.9377
13.719       72.9327
13.6912       72.9302
13.7075       72.9373
13.6271       72.9393
13.6127       72.9449
13.6067       72.9395
13.6137       72.9419
13.6128       72.9428
13.6044       72.9411
13.5906       72.9333
13.5978       72.9304
13.602       72.934
13.5928       72.9011
13.599       72.9136
13.5904       72.9132
13.6104       72.926
13.6002       72.9249
13.5965       72.9239
13.6051       72.9307
13.6055       72.9354
13.596       72.9288
13.5955       72.9324
13.6069       72.9339
13.6018       72.9325
13.6017       72.9185
13.6126       72.9139
13.6129       72.939
13.6209       72.9287
13.6054       72.9307
13.613       72.9217
13.62       72.9243
13.6087       72.932
13.6069       72.9388
13.5894       72.9263
13.5947       72.9278
13.6175       72.9306
13.6073       72.9321
13.6108       72.9495
13.6034       72.9396
13.6985       72.9251
13.6094       72.9356
13.6142       72.944
13.6089       72.9375
13.62       72.954
13.6497       72.968
13.6209       72.9508
13.5989       72.9347
13.5999       72.9391
13.6012       72.9346
13.6036       72.9232
13.7125       72.9098
13.6126       72.9255
13.6134       72.9319
13.6118       72.9331
13.6169       72.9371
13.614       72.9348
13.6138       72.9333
13.6163       72.9338
13.6134       72.9304
13.6138       72.9331
13.627       72.929
13.6079       72.9317
13.6135       72.932
13.6124       72.9332
13.6048       72.9301
13.6022       72.9252
13.6076       72.9284
13.6045       72.9301
13.6034       72.9308
13.6124       72.9335
13.633       72.9255
13.6149       72.9282
13.6081       72.9335
13.6095       72.935
13.6144       72.9333
13.6133       72.9348
13.6097       72.938
13.6075       72.9279
13.6189       72.9419
13.6045       72.9233
13.6302       72.9247
13.6139       72.9319
13.6038       72.9274
13.6076       72.9324
13.6038       72.9297
13.6106       72.9184
13.6142       72.9443
13.6187       72.9348
13.6051       72.9277
13.6059       72.9279
13.6223       72.9305
13.6031       72.935
13.6111       72.939
13.6061       72.937
13.603       72.9392
13.6072       72.9476
13.6207       72.9415
13.6203       72.9415
13.6023       72.9317
13.6202       72.9361
13.6375       72.9308
13.6108       72.9428
13.627       72.9401
13.6202       72.9496
13.6139       72.9398
13.6097       72.9387
13.6187       72.9396
13.6152       72.9472
13.6137       72.9462
13.6111       72.9481
13.6259       72.9438
13.6065       72.9485
13.612       72.9492
13.6043       72.9436
13.6099       72.9423
13.6156       72.9462
13.6139       72.9464
13.6145       72.9445
13.6071       72.9418
13.6127       72.9427
13.6274       72.9316
13.6121       72.9336
13.6199       72.9428
13.6129       72.9436
13.6151       72.9431
13.6051       72.9353
13.6125       72.9423
13.6104       72.9425
13.6158       72.944
13.6132       72.9433
13.6143       72.9407
13.6135       72.942
13.6156       72.9444
13.6127       72.9455
13.6078       72.9371
13.611       72.9438
13.6109       72.9405
13.6138       72.9437
13.6062       72.9358
13.609       72.9381
13.6167       72.9297
13.607       72.9342
13.6075       72.934
13.6128       72.9305
13.6046       72.9336
13.6063       72.9332
13.6084       72.9375
13.6069       72.9394
13.6021       72.938
13.6014       72.9387
13.6149       72.9309
13.594       72.9356
13.6041       72.9424
13.605       72.9419
13.6039       72.9422
13.5963       72.9369
13.6035       72.942
13.6051       72.9431
13.6041       72.9408
13.6046       72.9402
13.6153       72.9367
13.6073       72.9435
13.6061       72.9428
13.6063       72.9431
13.6048       72.9432
13.6087       72.9424
13.6028       72.9433
13.6036       72.9461
13.6037       72.9438
13.6071       72.9448
13.6162       72.9393
13.6036       72.9421
13.6147       72.9535
13.6139       72.9405
13.6147       72.9344
13.6238       72.9447
13.622       72.9464
13.6146       72.9378
13.6145       72.9342
13.6179       72.9353
13.6345       72.9261
13.6247       72.9438
13.6126       72.941
19.5655       75.0526
19.5671       75.0511
19.5646       75.0515
19.5454       75.0448
19.5565       75.0446
19.56       75.0541
19.5611       75.0491
19.5615       75.053
19.5603       75.051
19.5623       75.0492
19.5703       75.0536
19.5549       75.051
19.56       75.0491
19.5529       75.0456
19.5614       75.0528
19.5652       75.0502
19.56       75.0542
19.5643       75.0519
19.5592       75.0519
19.5636       75.051
19.5672       75.0511
19.5552       75.0485
19.5655       75.0483
19.5606       75.0501
19.5642       75.0499
19.558       75.0501
19.5682       75.0435
19.5607       75.0524
19.5616       75.053
19.5661       75.0486
19.5683       75.0521
19.5631       75.0517
19.5663       75.049
19.5647       75.0486
19.5601       75.0539
19.5655       75.0448
19.562       75.0446
19.5575       75.0472
19.5672       75.049
19.5707       75.0495
19.5703       75.0489
19.5646       75.049
19.5555       75.048
19.5577       75.0453
19.5613       75.0474
19.5681       75.0499
19.5661       75.0494
19.561       75.0526
19.5612       75.0507
19.5599       75.0491
19.5685       75.0472
19.56       75.0549
19.5655       75.0467
19.5623       75.0539
19.553       75.0472
19.5625       75.051
19.5588       75.051
19.5586       75.054
19.5627       75.0524
19.5632       75.0521
19.566       75.0506
19.5638       75.0488
19.5685       75.0512
19.5631       75.0507
19.56       75.0529
19.5584       75.0514
19.5584       75.0529
19.5644       75.0502
19.5649       75.0479
19.5606       75.0527
19.5673       75.0509
19.5648       75.0509
19.5603       75.0549
19.5591       75.0532
19.5644       75.0478
19.5552       75.0558
19.561       75.0546
19.5614       75.0524
19.5664       75.05
19.5603       75.0513
19.5602       75.054
19.5614       75.051
19.5625       75.0527
19.5613       75.0529
19.5623       75.0523
19.5586       75.0529
19.5598       75.053
19.5591       75.0484
19.5582       75.0488
19.5589       75.0525
19.5602       75.0551
19.559       75.047
19.5617       75.0509
19.5633       75.0482
19.5598       75.0477
19.5647       75.0509
19.5573       75.0496
19.5598       75.0486
19.5622       75.0505
19.5529       75.0451
19.5654       75.0492
19.5668       75.0529
19.5635       75.052
19.5598       75.051
19.5616       75.0505
19.5615       75.0511
19.5625       75.0463
19.5603       75.0504
19.5513       75.0457
19.558       75.0501
19.559       75.0514
19.5492       75.0462
19.5619       75.0515
19.5501       75.0473
19.5517       75.0461
19.5592       75.0515
19.5585       75.0531
19.5502       75.0476
19.5513       75.048
19.5591       75.0489
19.5645       75.0495
19.5524       75.0467
19.5637       75.0537
19.5487       75.0467
19.5637       75.0517
19.558       75.0508
19.5664       75.0523
19.5589       75.0552
19.5635       75.0497
19.5646       75.0517
19.5634       75.0534
19.5536       75.0535
19.5649       75.0537
19.5601       75.0505
19.5621       75.0531
19.5501       75.0475
19.5656       75.052
19.5666       75.0552
19.5621       75.0487
19.5601       75.0515
19.5565       75.047
19.5619       75.0543
19.5612       75.0509
19.565       75.0499
19.5621       75.0542
19.5541       75.0517
19.5594       75.0521
19.5534       75.0458
19.5596       75.0484
19.5609       75.0528
19.5613       75.0516
19.55       75.0487
19.5612       75.0502
19.5615       75.0503
19.5613       75.0503
19.561       75.0494
19.5593       75.0516
19.5583       75.051
19.553       75.0428
19.5537       75.0485
19.5656       75.049
19.5613       75.0533
19.5599       75.0464
19.5585       75.0514
19.5614       75.0532
19.5596       75.0473
19.5578       75.0519
19.5611       75.0501
19.556       75.0522
19.5536       75.0512
19.5618       75.0505
19.5528       75.0529
19.563       75.0522
19.5639       75.0523
19.5614       75.0508
19.5632       75.0525
19.5582       75.0505
19.5476       75.0472
19.5575       75.0521
19.5499       75.0474
19.5617       75.0459
19.5608       75.0544
19.5458       75.0482
19.5599       75.0528
19.5592       75.0528
19.5586       75.0512
19.5579       75.053
19.5597       75.0532
19.5597       75.0486
19.559       75.0545
19.5676       75.0488
19.5601       75.0515
19.5576       75.0492
19.5612       75.0499
19.5581       75.0504
19.5516       75.0461
19.5571       75.0538
19.56       75.0514
19.5645       75.0504
19.5616       75.0469
19.5668       75.0471
19.5552       75.0475
19.5553       75.0481
19.5595       75.0508
19.5608       75.0514
19.5627       75.0481
19.5611       75.051
19.5512       75.046
19.5619       75.0509
19.5624       75.0505
19.5681       75.0469
19.5511       75.0459
19.5597       75.0482
19.5608       75.0504
19.5582       75.0497
19.5614       75.0523
19.5504       75.0481
19.5603       75.0503
19.5612       75.0504
19.5607       75.051
19.5647       75.0492
19.5621       75.0494
19.5631       75.0505
19.5513       75.0483
19.5572       75.053
19.5597       75.0512
19.5617       75.052
19.5608       75.0472
19.5509       75.0503
19.567       75.0458
19.5599       75.0529
19.5622       75.0499
19.5642       75.0529
19.5671       75.049
19.5587       75.0492
19.5581       75.0508
19.5554       75.055
19.5618       75.0478
19.5602       75.0495
19.559       75.0502
19.5589       75.0526
19.5491       75.0475
19.5652       75.0477
19.5582       75.0514
19.552       75.0461
19.5521       75.0462
19.5532       75.0508
19.5612       75.0414
19.5586       75.0516
19.5626       75.0505
19.5599       75.0549
19.5547       75.0523
19.5615       75.0484
19.5616       75.0532
19.5556       75.0482
19.5568       75.047
19.5581       75.0532
19.5507       75.0467
19.5622       75.0524
19.5586       75.0536
19.5675       75.0538
19.5655       75.0526
19.5567       75.0505
19.5575       75.0507
19.5606       75.0499
19.5586       75.0521
19.5586       75.0507
19.564       75.0512
19.56       75.0511
19.5627       75.0516
19.5664       75.0506
19.5617       75.0486
19.5593       75.0492
19.5577       75.0529
19.5595       75.0529
19.5559       75.0445
19.5664       75.0503
19.5596       75.0502
19.5626       75.0517
19.5621       75.0496
19.5646       75.0545
19.5594       75.0501
19.565       75.046
19.5599       75.0542
19.5549       75.0475
19.5592       75.0502
19.5595       75.0531
19.5667       75.0478
19.5574       75.0551
19.5599       75.0509
19.5698       75.0484
19.5616       75.0522
19.5651       75.048
19.5629       75.0523
19.5622       75.0547
19.5608       75.0504
19.5624       75.051
19.5579       75.0513
19.5642       75.0517
19.5627       75.0501
19.5611       75.0521
19.559       75.0489
19.5606       75.0516
19.5618       75.0495
19.5634       75.053
19.5624       75.0532
19.5582       75.0509
19.5527       75.0468
19.5535       75.0511
19.5606       75.0529
19.5651       75.0517
19.565       75.0543
19.5562       75.0462
19.5599       75.0496
19.5535       75.0459
19.5455       75.043
19.56       75.0546
19.5615       75.0501
19.5612       75.0512
19.5594       75.0521
19.5638       75.0518
19.5635       75.0483
19.5587       75.0518
19.5632       75.05
19.5523       75.0482
19.56       75.0539
19.5595       75.0549
19.5587       75.0503
19.5552       75.0531
19.5603       75.0482
19.5565       75.054
19.558       75.0511
19.5557       75.0478
17.5778       75.051
17.5791       75.0518
17.5765       75.0497
17.5789       75.0526
17.5757       75.0516
17.5777       75.0512
17.5785       75.0532
17.5732       75.0509
17.5762       75.0518
17.5768       75.0509
17.5713       75.0506
17.5771       75.0513
17.5796       75.0519
17.5777       75.0513
17.5795       75.0512
17.5761       75.0517
17.5761       75.0513
17.5757       75.0532
17.5793       75.0506
17.5764       75.0524
17.5757       75.0489
17.5773       75.0494
17.5792       75.0516
17.5741       75.0513
17.5749       75.0499
17.5801       75.049
17.5761       75.0515
17.5766       75.0505
17.577       75.0493
17.5785       75.0489
17.5791       75.0497
17.5775       75.0512
17.5751       75.0489
17.577       75.0478
17.5785       75.0506
17.5758       75.048
17.5762       75.0489
17.5781       75.0507
17.5767       75.0476
17.5773       75.0529
17.5725       75.0486
17.5764       75.0504
17.5778       75.0504
17.5758       75.0471
17.5726       75.0489
17.5756       75.0515
17.5721       75.0491
17.5727       75.0482
17.5753       75.0508
17.5742       75.0499
17.5746       75.0482
17.5757       75.0503
17.5734       75.0507
17.5771       75.0491
17.5762       75.0494
17.5756       75.0489
17.5772       75.0479
17.5796       75.0508
17.576       75.0497
17.5779       75.0498
17.5777       75.0497
17.5804       75.0497
17.5771       75.0514
17.5765       75.0491
17.5787       75.0507
17.5796       75.0521
17.5781       75.054
17.5766       75.0486
17.5753       75.0509
17.5762       75.0506
17.5811       75.0463
17.5808       75.0448
17.5768       75.0491
17.5763       75.0492
17.5774       75.0509
17.5791       75.0493
17.5767       75.049
17.5794       75.0503
17.5768       75.0496
17.576       75.0509
17.5787       75.0508
17.5741       75.049
17.5788       75.0517
17.5735       75.0499
17.5766       75.0516
17.5793       75.0513
17.5779       75.0482
17.5772       75.0507
17.5808       75.0492
17.5802       75.0515
17.573       75.0484
17.5797       75.0528
17.5789       75.0519
17.5745       75.0533
17.577       75.0505
17.5804       75.0508
17.5779       75.0484
17.5809       75.051
17.5777       75.0481
17.5765       75.0517
17.5787       75.0493
17.5772       75.0508
17.5768       75.0533
17.5781       75.0523
17.575       75.0498
17.575       75.0479
17.5779       75.0527
17.5758       75.0465
17.5768       75.0493
17.5735       75.0502
17.5741       75.0487
17.5763       75.0473
17.5766       75.0502
17.5761       75.0488
17.5759       75.0499
17.5764       75.0491
17.576       75.0502
17.574       75.0485
17.5784       75.0512
17.5798       75.0512
17.5778       75.0467
17.5759       75.0517
17.5812       75.053
17.5771       75.0488
17.5758       75.0482
17.578       75.0523
17.5762       75.0532
17.5778       75.0518
17.5767       75.0504
17.5788       75.0519
17.5786       75.0518
17.5766       75.0515
17.5802       75.0532
17.5802       75.0515
17.5791       75.0503
17.5786       75.0532
17.576       75.0499
17.5772       75.0512
17.5809       75.0512
17.5784       75.0487
17.5772       75.049
17.5771       75.0536
17.5775       75.0497
17.5788       75.0544
17.5761       75.0524
17.5755       75.0488
17.5774       75.052
17.5789       75.0518
17.5786       75.049
17.5787       75.0489
17.5768       75.0513
17.579       75.0534
17.5758       75.0502
17.5765       75.0498
17.5797       75.0491
17.5771       75.0507
17.5742       75.0492
17.5776       75.0503
17.5765       75.0515
17.5767       75.0504
17.5762       75.0499
17.5789       75.0509
17.5793       75.0514
17.5774       75.0511
17.5769       75.0465
17.5784       75.0496
17.5812       75.0492
17.5781       75.0497
17.5761       75.0508
17.581       75.0529
17.5762       75.0474
17.5795       75.0506
17.5788       75.0518
17.5749       75.0492
17.5789       75.0479
17.5784       75.0463
17.5783       75.051
17.5751       75.0466
17.5825       75.0508
17.5786       75.0494
17.5778       75.0488
17.5796       75.0503
17.5792       75.0523
17.5795       75.0478
17.581       75.0533
17.5771       75.0511
17.5807       75.0503
17.5797       75.0526
17.5789       75.0532
17.5769       75.0505
17.5788       75.049
17.5792       75.0495
17.58       75.053
17.5813       75.0519
17.5781       75.0526
17.5766       75.0511
17.5766       75.0475
17.578       75.0494
17.5768       75.0509
17.5758       75.0484
17.5744       75.0479
17.5796       75.0524
17.5775       75.0526
17.5787       75.0493
17.5838       75.0524
17.5899       75.0532
17.5772       75.0515
17.5787       75.052
17.5776       75.0488
17.5779       75.0516
17.5819       75.0478
17.5786       75.0496
17.5764       75.0496
17.5786       75.0502
17.5802       75.0504
17.5793       75.0529
17.5805       75.0513
17.5795       75.048
17.5807       75.0508
17.5757       75.0532
17.5788       75.0503
17.5754       75.045
17.5806       75.0491
17.5796       75.0518
17.5785       75.0511
17.5759       75.0515
17.5868       75.0539
17.5794       75.0508
17.5775       75.0477
17.5785       75.0498
17.5765       75.048
17.578       75.0495
17.5787       75.0507
17.59       75.0521
17.5769       75.0509
17.5791       75.0515
17.5791       75.051
17.5779       75.0507
17.5805       75.052
17.5781       75.0507
17.5762       75.0531
17.5796       75.0507
17.5769       75.0514
17.5875       75.0537
17.5761       75.0525
17.5791       75.0503
17.5781       75.0481
17.5779       75.0502
17.5755       75.0502
17.5785       75.0522
17.5787       75.0502
17.5757       75.0489
17.5825       75.0486
17.5812       75.0517
17.5887       75.053
17.5798       75.0508
17.5778       75.0502
17.5771       75.0496
17.5824       75.0526
17.5807       75.0509
17.5791       75.0517
17.5802       75.0545
17.5804       75.0486
17.5826       75.0521
17.5813       75.0483
17.5793       75.0474
17.5799       75.0496
17.5791       75.0496
17.5808       75.0513
17.5801       75.0513
17.5793       75.052
17.583       75.051
17.5783       75.0525
17.5773       75.0511
17.5788       75.0516
17.5786       75.051
17.5786       75.0501
17.5773       75.0484
17.5748       75.0521
17.5811       75.0514
17.5779       75.0508
17.5796       75.0515
17.5812       75.0545
17.5774       75.0522
17.5815       75.0514
17.5801       75.0527
17.5763       75.0495
17.5779       75.0525
17.5793       75.0528
17.5771       75.0548
17.5776       75.0522
17.58       75.0552
17.5754       75.0496
17.5813       75.0517
17.5816       75.0478
17.5807       75.0485
17.5831       75.0534
17.5793       75.0494
17.577       75.0507
17.5825       75.0465
17.576       75.0478
17.5799       75.0528
17.5828       75.0438
17.5785       75.0512
17.5796       75.0486
17.5813       75.0493
17.5739       75.0483
17.5763       75.0492
17.5788       75.052
17.58       75.0499
17.5791       75.051
17.5819       75.0501
17.5798       75.0486
17.5797       75.0522
17.5821       75.0493
17.5791       75.0501
17.5778       75.0514
17.5766       75.0507
17.5759       75.0526
17.5769       75.053
17.5777       75.05
17.5807       75.0542
17.5808       75.0517
17.5829       75.0509
17.5766       75.0532
17.5794       75.0532
17.5828       75.0516
17.5774       75.0533
17.5838       75.047
17.5791       75.0456
17.5818       75.0487
17.5768       75.0508
17.5769       75.0472
15.3881       74.8665
15.3864       74.8715
15.3856       74.8741
15.3864       74.8723
15.3861       74.8725
15.3875       74.8727
15.3901       74.8732
15.3947       74.8662
15.3858       74.872
15.3888       74.872
15.3838       74.8691
15.384       74.8732
15.3845       74.875
15.3881       74.8739
15.3889       74.8723
15.3837       74.8713
15.383       74.8711
15.3867       74.8709
15.3924       74.8717
15.38       74.8737
15.3789       74.8686
15.3858       74.8787
15.3893       74.879
15.3896       74.8801
15.3865       74.8737
15.3871       74.8807
15.384       74.8756
15.3905       74.8716
15.3858       74.8768
15.3843       74.873
15.3791       74.874
15.3875       74.8807
15.3823       74.8824
15.3864       74.8805
15.3835       74.8741
15.3898       74.8796
15.3916       74.8793
15.386       74.8812
15.3764       74.8798
15.3959       74.8758
15.3857       74.8691
15.3893       74.8788
15.388       74.8818
15.3873       74.8794
15.3915       74.8803
15.3884       74.8772
15.3909       74.8798
15.3905       74.8751
15.3919       74.877
15.3985       74.8728
15.3903       74.8769
15.3889       74.8779
15.3911       74.8789
15.3903       74.8722
15.3943       74.881
15.391       74.8707
15.389       74.8764
15.3841       74.8754
15.3921       74.8791
15.3898       74.8802
15.3834       74.8705
15.3916       74.8797
15.3911       74.8811
15.3906       74.8777
15.3874       74.8788
15.3855       74.8799
15.3904       74.878
15.3899       74.8783
15.3888       74.8764
15.3913       74.8792
15.3779       74.8705
15.3818       74.8796
15.3917       74.8804
15.3904       74.8773
15.3876       74.8772
15.3905       74.8788
15.3864       74.8781
15.3881       74.8784
15.3893       74.8808
15.3885       74.8825
15.3839       74.8774
15.3857       74.8781
15.3877       74.8805
15.3892       74.8775
15.3874       74.8807
15.3872       74.8791
15.3874       74.8781
15.3883       74.8809
15.3918       74.8799
15.3853       74.874
15.3856       74.874
15.3934       74.8778
15.3917       74.8785
15.3951       74.8755
15.3928       74.8784
15.3891       74.8784
15.3913       74.8809
15.387       74.879
15.3882       74.8799
15.3877       74.8798
15.3845       74.8705
15.3843       74.8729
15.3907       74.8802
15.3891       74.8789
15.3897       74.8817
15.3894       74.8807
15.3923       74.8787
15.3907       74.876
15.3902       74.879
15.3853       74.8807
15.3874       74.8771
15.3887       74.8791
15.3903       74.879
15.387       74.8797
15.3898       74.8803
15.3841       74.879
15.3908       74.8774
15.3942       74.8787
15.3937       74.8768
15.3884       74.8806
15.3907       74.8765
15.3868       74.8788
15.389       74.8796
15.3904       74.881
15.3898       74.8801
15.3875       74.8796
15.3891       74.881
15.3916       74.8817
15.3881       74.8763
15.3892       74.8799
15.3813       74.8784
15.389       74.8816
15.3941       74.8762
15.39       74.8805
15.3917       74.8807
15.3911       74.8809
15.3889       74.8815
15.393       74.8756
15.3904       74.8806
15.3909       74.8806
15.3851       74.8779
15.3902       74.8811
15.3887       74.8805
15.3899       74.8783
15.3869       74.8802
15.3891       74.8798
15.3924       74.879
15.3904       74.8794
15.3892       74.8801
15.3895       74.8797
15.3879       74.8773
15.3974       74.8751
15.3911       74.8784
15.3879       74.8796
15.3867       74.8791
15.3915       74.8804
15.3915       74.8758
15.3859       74.8797
15.3938       74.8791
15.3945       74.88
15.3896       74.8726
15.3897       74.8813
15.3757       74.88
15.3817       74.8818
15.3901       74.8797
15.3868       74.8798
15.3887       74.8788
15.383       74.8778
15.3884       74.8803
15.3846       74.88
15.3875       74.8764
15.383       74.8796
15.3808       74.8817
15.3801       74.8801
15.3873       74.878
15.3893       74.8815
15.3887       74.8808
15.3904       74.8778
15.3888       74.8798
15.3876       74.8788
15.393       74.8796
15.3871       74.8808
15.3847       74.8744
15.3884       74.8793
15.3867       74.8765
15.3928       74.8779
15.3839       74.8743
15.3919       74.8733
15.3858       74.8732
15.3866       74.8799
15.3895       74.87
15.3879       74.8782
15.3883       74.8789
15.385       74.8799
15.3913       74.8798
15.3883       74.8782
15.3884       74.8762
15.389       74.8769
15.3865       74.8669
15.3865       74.8798
15.384       74.8679
15.3826       74.8745
15.3715       74.8746
15.3751       74.8813
15.373       74.8748
15.3905       74.8797
15.3879       74.8782
15.3904       74.8784
15.3828       74.8798
15.3845       74.878
15.378       74.8744
15.3871       74.8793
15.39       74.8786
15.3896       74.8795
15.3861       74.8775
15.3859       74.8804
15.388       74.8789
15.3902       74.8793
15.3888       74.8811
15.3883       74.8794
15.3838       74.877
15.3868       74.8788
15.3915       74.877
15.3856       74.8755
15.3879       74.8804
15.3887       74.8731
15.3924       74.8758
15.3852       74.874
15.3845       74.8745
15.3884       74.8803
15.3812       74.8716
15.3845       74.8746
15.3792       74.8788
15.3841       74.8753
15.3851       74.8744
15.3854       74.8805
15.3793       74.8743
15.3904       74.8806
15.3865       74.8803
15.3867       74.8784
15.3867       74.8675
15.3813       74.8744
15.3869       74.8783
15.3879       74.8803
15.3866       74.8804
15.3868       74.8791
15.3846       74.8789
15.3835       74.8755
15.3848       74.8791
15.3851       74.8808
15.3835       74.8707
15.3934       74.8755
15.3848       74.8729
15.387       74.8798
15.3837       74.8808
15.3855       74.8772
15.382       74.8735
15.3882       74.8778
15.3878       74.8774
15.3948       74.876
15.3776       74.8723
15.3845       74.8785
15.3884       74.8779
15.3882       74.878
15.3873       74.8795
15.3836       74.8717
15.3854       74.8726
15.3853       74.8786
15.391       74.8776
15.3823       74.8731
15.3973       74.8704
15.3869       74.8769
15.3868       74.8788
15.3882       74.8703
15.3899       74.8747
15.39       74.8765
15.3912       74.8796
15.3852       74.8792
15.3858       74.8781
15.3788       74.8799
15.3922       74.8763
15.3857       74.8796
15.3895       74.8785
15.3926       74.8792
15.3884       74.8792
15.3866       74.8797
15.3864       74.8796
15.3863       74.8799
15.3893       74.8802
15.3877       74.8765
15.3907       74.8774
15.3852       74.8788
15.3833       74.8789
15.3853       74.8792
15.3868       74.8803
15.389       74.879
15.3952       74.8772
15.3879       74.8804
15.3826       74.8806
15.3874       74.8801
15.3905       74.8747
15.3859       74.878
15.3875       74.8801
15.3896       74.8786
15.3857       74.8804
15.3855       74.8781
15.389       74.8795
15.39       74.8785
15.3858       74.8782
15.3865       74.8781
15.3806       74.8709
15.3849       74.8787
15.3857       74.8774
15.3829       74.8732
15.3866       74.8782
15.3905       74.8679
15.3884       74.8795
15.3813       74.8722
15.3908       74.8774
15.3808       74.8799
15.3765       74.8762
15.3832       74.8794
15.3862       74.8789
15.3836       74.8767
15.3802       74.8775
15.3871       74.8797
15.3837       74.8784
15.3843       74.8785
15.3812       74.8787
15.3841       74.8795
15.389       74.8678
15.3871       74.8796
15.3844       74.8818
19.2655       65.1795
19.2807       65.147
19.2694       65.1617
19.2751       65.1535
19.2794       65.1576
19.2746       65.1597
19.2632       65.1642
19.2708       65.1612
19.2781       65.1436
19.2709       65.1554
19.275       65.1777
19.2695       65.1602
19.2612       65.1684
19.2717       65.1597
19.2689       65.1554
19.2872       65.1588
19.2844       65.1532
19.2581       65.164
19.2757       65.1564
19.2645       65.1695
19.2577       65.1691
19.2754       65.1607
19.2785       65.1616
19.2696       65.169
19.2932       65.1648
19.2786       65.163
19.2811       65.1617
19.2767       65.16
19.2776       65.1626
19.2743       65.1663
19.2497       65.1759
19.3989       65.1097
19.2874       65.1655
19.3959       65.1156
19.2957       65.1478
19.2753       65.1574
19.2858       65.1529
19.2945       65.1366
19.267       65.1706
19.2676       65.1562
19.2502       65.1541
19.2726       65.1571
19.2828       65.1629
19.299       65.1481
19.279       65.1578
19.2745       65.1643
19.3961       65.1119
19.4028       65.111
19.3993       65.1143
19.2819       65.1624
19.2731       65.1853
19.2748       65.1604
19.2716       65.1718
19.2742       65.1641
19.2661       65.1522
19.2264       65.1528
19.234       65.1772
19.2459       65.1649
19.2438       65.1384
19.2279       65.1769
19.2533       65.1513
19.2305       65.161
19.2149       65.1486
19.2409       65.13
19.222       65.1722
19.2324       65.1581
19.2358       65.1643
19.1531       65.1908
19.2193       65.1631
19.2113       65.152
19.2332       65.1755
19.2142       65.154
19.158       65.1701
19.1663       65.1679
19.2441       65.1512
19.2432       65.1698
19.2751       65.1381
19.2372       65.1546
19.1763       65.1553
19.2183       65.1482
19.2461       65.1679
19.2713       65.1534
19.2778       65.1541
19.2434       65.1691
19.3868       65.1107
19.2538       65.1641
19.2656       65.1541
19.2522       65.1484
19.2536       65.1644
19.2647       65.1546
19.2458       65.1737
19.2553       65.1719
19.2605       65.1628
19.2736       65.1606
19.3945       65.1135
19.3835       65.1147
19.2671       65.1709
19.2832       65.1626
19.4027       65.1101
19.2448       65.1586
19.2466       65.1671
19.3954       65.115
19.3854       65.1231
19.3915       65.1099
19.2931       65.1445
19.2741       65.1647
19.2993       65.1432
19.2843       65.1497
19.2818       65.1614
19.2922       65.1443
19.2892       65.1624
19.2537       65.1546
19.257       65.1679
19.266       65.1707
19.2514       65.1647
19.3969       65.111
19.3947       65.1117
19.3901       65.1173
19.3913       65.1099
19.3956       65.1076
19.2622       65.1674
19.2756       65.1623
19.2745       65.1747
19.3975       65.1148
19.2691       65.1612
19.2588       65.168
19.2665       65.1656
19.266       65.1549
19.2607       65.1662
19.2681       65.162
19.2725       65.1746
19.2804       65.1375
19.2648       65.1508
19.2819       65.1527
19.2628       65.1725
19.2632       65.1524
19.2646       65.1637
19.2718       65.1498
19.2582       65.1706
19.2558       65.1658
19.2469       65.1807
19.2631       65.1692
19.2587       65.1668
19.2556       65.1595
19.2865       65.1403
19.2477       65.1653
19.2607       65.1624
19.2696       65.1486
19.2745       65.157
19.2627       65.1668
19.2745       65.1475
19.2513       65.1669
19.2434       65.1598
19.251       65.1661
19.2663       65.1656
19.2591       65.1615
19.2772       65.1467
19.2598       65.1618
19.2548       65.17
19.2597       65.1621
19.2582       65.1725
19.2468       65.1601
19.2571       65.1629
19.2528       65.1606
19.246       65.1712
19.2461       65.1604
19.2621       65.1563
19.2496       65.1602
19.257       65.1632
19.2585       65.1782
19.2485       65.1722
19.2533       65.1697
19.2635       65.161
19.2544       65.1621
19.2594       65.1608
19.2575       65.1603
19.2557       65.1668
19.2668       65.1615
19.2575       65.1688
19.2916       65.1462
19.2464       65.1687
19.2632       65.1636
19.2785       65.1445
19.2622       65.156
19.2545       65.1572
19.2586       65.156
19.2535       65.1601
19.2695       65.1438
19.2484       65.1627
19.2496       65.1618
19.2491       65.1749
19.2594       65.1494
19.2702       65.1615
19.2752       65.1443
19.2578       65.1608
19.2549       65.1609
19.2368       65.1726
19.2468       65.1674
19.254       65.1655
19.257       65.1535
19.2565       65.1623
19.2663       65.161
19.2562       65.1578
19.2641       65.1675
19.25       65.1668
19.2474       65.1713
19.2589       65.1799
19.2637       65.171
19.2686       65.1602
19.2781       65.1446
19.2564       65.1688
19.2621       65.1658
19.2583       65.1645
19.2584       65.1616
19.2558       65.169
19.2563       65.1681
19.2633       65.1654
19.2458       65.1555
19.2739       65.1468
19.2432       65.1721
19.2752       65.1444
19.2423       65.1716
19.2551       65.1664
19.2477       65.1527
19.2631       65.1636
19.2657       65.1455
19.2615       65.1595
19.247       65.166
19.2489       65.1612
19.2552       65.1635
19.261       65.1738
19.2461       65.1574
19.252       65.1613
19.2572       65.1598
19.262       65.1698
19.2534       65.1588
19.2787       65.1445
19.2513       65.1659
19.2558       65.1699
19.2634       65.1712
19.255       65.1787
19.2613       65.1525
19.2724       65.1689
19.255       65.1714
19.2558       65.1605
19.2586       65.163
19.2683       65.1536
19.2687       65.1576
19.2662       65.1624
19.2572       65.1626
19.2561       65.1761
19.2623       65.1605
19.2531       65.1705
19.2442       65.1679
19.2598       65.1743
19.2587       65.1586
19.2603       65.157
19.2517       65.1648
19.2747       65.1476
19.2431       65.166
19.2496       65.1753
19.2574       65.1618
19.2523       65.1628
19.2664       65.162
19.2651       65.1567
19.2629       65.1631
19.2564       65.1627
19.2619       65.153
19.2705       65.1449
19.2472       65.1613
19.2458       65.1731
19.2573       65.1627
19.248       65.1653
19.2411       65.1687
19.2732       65.1587
19.2632       65.1657
19.2618       65.1582
19.2578       65.1693
19.2582       65.1772
19.2507       65.1598
19.2604       65.1693
19.2634       65.1523
19.2596       65.1567
19.2821       65.1433
19.2479       65.162
19.2533       65.1556
19.2526       65.1598
19.2554       65.1725
19.2553       65.1629
19.2671       65.158
19.2536       65.1803
19.2584       65.1666
19.2578       65.1637
19.2738       65.1378
19.2609       65.1534
19.24       65.1558
19.2543       65.1583
19.2334       65.1712
19.2658       65.1689
19.2577       65.1568
19.2648       65.1641
19.2597       65.1598
19.2632       65.1653
19.2528       65.172
19.2459       65.1651
19.2579       65.1602
19.2625       65.1618
19.2518       65.1632
19.2507       65.1542
19.2354       65.1596
19.2561       65.1727
19.2208       65.1604
19.2513       65.164
19.2441       65.1645
19.258       65.169
19.2643       65.1573
19.2502       65.1654
19.2869       65.139
19.2561       65.1643
19.2641       65.1515
19.2619       65.156
19.2633       65.1692
19.2539       65.1604
19.2616       65.1607
19.283       65.1573
19.2609       65.1644
19.2721       65.1546
19.2659       65.1539
19.2647       65.1449
19.2696       65.1555
19.2675       65.1681
19.2658       65.1645
19.2701       65.1654
17.3596       64.7961
17.3573       64.8092
17.3566       64.8051
17.3574       64.8028
17.3591       64.8072
17.359       64.8059
17.3656       64.7879
17.3621       64.7993
17.3583       64.8038
17.3573       64.805
17.361       64.7862
17.3622       64.8087
17.3575       64.8097
17.357       64.7767
17.3672       64.7896
17.3585       64.8092
17.3564       64.8063
17.3602       64.7993
17.3614       64.7999
17.3628       64.7935
17.356       64.8039
17.3627       64.7963
17.3575       64.8027
17.3643       64.7815
17.3586       64.8038
17.3612       64.8086
17.3578       64.809
17.3583       64.8034
17.3641       64.7952
17.3608       64.7999
17.3623       64.7984
17.3573       64.7953
17.3601       64.8035
17.3588       64.8054
17.3656       64.7833
17.359       64.8031
17.3673       64.7819
17.3635       64.8024
17.359       64.8055
17.3683       64.7887
17.3633       64.7855
17.3593       64.8035
17.358       64.803
17.3674       64.7873
17.3604       64.8055
17.3592       64.805
17.362       64.8006
17.3547       64.8119
17.3591       64.8039
17.359       64.8043
17.3656       64.7905
17.3579       64.8038
17.3594       64.8073
17.3565       64.8065
17.3574       64.8044
17.3585       64.8047
17.3609       64.8102
17.3624       64.799
17.3604       64.8014
17.3577       64.8045
17.3611       64.8074
17.3575       64.8065
17.3584       64.8042
17.3582       64.7978
17.3553       64.8039
17.358       64.804
17.3535       64.8168
17.3648       64.7894
17.3606       64.8053
17.3539       64.7925
17.3561       64.8041
17.3538       64.7925
17.3599       64.8101
17.3603       64.7986
17.3609       64.7922
17.3582       64.8102
17.3581       64.8087
17.3583       64.8017
17.3532       64.8058
17.3573       64.8049
17.3544       64.8121
17.3572       64.8101
17.3594       64.7945
17.3565       64.8012
17.3546       64.8075
17.3641       64.7794
17.3531       64.8009
17.3575       64.8031
17.3577       64.8043
17.3573       64.802
17.3556       64.8084
17.3617       64.7889
17.3574       64.7989
17.3592       64.795
17.3587       64.794
17.3611       64.7936
17.3606       64.7902
17.3589       64.7888
17.3547       64.7993
17.3553       64.8077
17.3529       64.8075
17.3641       64.781
17.354       64.8
17.356       64.804
17.3551       64.8036
17.362       64.7823
17.3562       64.7982
17.3562       64.7996
17.358       64.8017
17.3594       64.7957
17.3555       64.8112
17.3593       64.8112
17.3568       64.8046
17.3558       64.8068
17.3576       64.8072
17.3586       64.8088
17.3512       64.7815
17.3583       64.8044
17.3582       64.8066
17.3637       64.7934
17.3599       64.8063
17.3555       64.8123
17.3637       64.7867
17.3627       64.7903
17.3645       64.7886
17.3621       64.7801
17.3581       64.7905
17.3631       64.7989
17.3592       64.7881
17.3647       64.7995
17.3741       64.786
17.3628       64.7997
17.3612       64.8049
17.3644       64.8037
17.3644       64.7884
17.3591       64.7773
17.3654       64.7926
17.3601       64.7943
17.3517       64.8075
17.3571       64.7948
17.3544       64.8155
17.3512       64.8109
17.3489       64.8051
17.3505       64.811
17.3523       64.8142
17.362       64.7933
17.3682       64.7931
17.3639       64.8013
17.364       64.7838
17.3674       64.7814
17.3706       64.7766
17.3647       64.7877
17.3606       64.792
17.3615       64.78
17.3688       64.766
17.3533       64.7886
17.3619       64.7954
17.3545       64.8061
17.3618       64.7755
17.363       64.7927
17.3626       64.7816
17.3622       64.7871
17.364       64.7873
17.3658       64.7835
17.3615       64.7993
17.3548       64.7992
17.36       64.7963
17.3553       64.8029
17.3594       64.7958
17.358       64.7966
17.3604       64.793
17.3613       64.7984
17.362       64.789
17.3644       64.7863
17.3628       64.7969
17.366       64.7863
17.3677       64.7856
17.3653       64.7903
17.3672       64.7835
17.366       64.7801
17.3665       64.7869
17.3663       64.774
17.3745       64.7701
17.3667       64.786
17.3658       64.7836
17.3699       64.7849
17.3678       64.7834
17.3695       64.7885
17.3647       64.7859
17.3602       64.7815
17.3653       64.7934
17.3655       64.7983
17.3554       64.8105
17.3594       64.8057
17.354       64.8009
17.3649       64.7998
17.3626       64.7982
17.3678       64.7963
17.3701       64.7928
17.3768       64.7768
17.3673       64.7982
17.3734       64.7779
17.3702       64.7882
17.3688       64.7799
17.3627       64.7941
17.3646       64.7988
17.3589       64.7982
17.3707       64.7756
17.3672       64.7964
17.3654       64.7794
17.3632       64.8032
17.3655       64.7987
17.361       64.8063
17.3707       64.777
17.3625       64.8063
17.3661       64.8023
17.3713       64.7807
17.372       64.7775
17.3659       64.7954
17.3653       64.7997
17.3644       64.8008
17.3625       64.801
17.3613       64.8028
17.3633       64.7998
17.3607       64.796
17.363       64.7964
17.364       64.7948
17.366       64.7911
17.3628       64.7998
17.3615       64.798
17.3567       64.8039
17.359       64.7946
17.3567       64.7967
17.3591       64.7933
17.3584       64.7885
17.3627       64.7911
17.3656       64.7751
17.3571       64.7926
17.3634       64.7736
17.357       64.7913
17.37       64.7644
17.3659       64.7831
17.3582       64.8011
17.3522       64.7824
17.3542       64.8132
17.3551       64.7971
17.3593       64.8013
17.3675       64.789
17.3529       64.8049
17.3631       64.7864
17.3594       64.8001
17.357       64.7829
17.3596       64.7891
17.3713       64.7655
17.362       64.7921
17.3594       64.8016
17.3712       64.7802
17.3671       64.7945
17.3618       64.7958
17.3668       64.7965
17.3594       64.7982
17.3603       64.7897
17.3604       64.7916
17.3643       64.7798
17.3638       64.794
17.3664       64.784
17.369       64.7857
17.3634       64.7936
17.358       64.8021
17.3607       64.8046
17.3592       64.8063
17.3685       64.7847
17.3666       64.7963
17.375       64.7738
17.3706       64.7849
17.369       64.7797
17.3752       64.7731
17.3717       64.7765
17.3704       64.7924
17.3733       64.7774
17.3716       64.7897
17.366       64.7858
17.3579       64.7777
17.3702       64.7941
17.358       64.7915
17.3664       64.7929
17.369       64.7785
17.3737       64.7743
17.3629       64.7644
17.3636       64.8048
17.3627       64.7906
17.3707       64.7799
17.3697       64.7878
17.3673       64.7867
17.369       64.787
17.3616       64.8008
17.3716       64.7752
17.3686       64.7861
17.3706       64.7704
17.3611       64.7907
17.3575       64.8039
17.3683       64.7824
17.3697       64.771
17.3589       64.7693
17.3703       64.7835
17.3627       64.7953
17.3752       64.7755
17.351       64.8089
17.3551       64.8032
17.3725       64.7775
17.3644       64.7964
17.3638       64.7939
17.3683       64.7754
17.3614       64.8029
17.3714       64.7688
17.3584       64.805
17.3651       64.789
17.3624       64.7979
17.3604       64.801
17.3719       64.7696
17.3634       64.8026
17.3588       64.7944
17.3559       64.7972
17.3609       64.796
17.359       64.7965
17.3611       64.7947
17.3639       64.7799
17.3628       64.7904
17.3755       64.7864
17.3663       64.7867
17.3628       64.7982
17.363       64.7864
17.3647       64.7937
15.5023       64.8614
15.5063       64.867
15.496       64.8675
15.5086       64.8435
15.5056       64.8597
15.5001       64.8445
15.5142       64.8561
15.5071       64.8668
15.5142       64.862
15.4894       64.8547
15.4917       64.8558
15.5078       64.8471
15.5075       64.8571
15.5216       64.8461
15.5072       64.8526
15.5118       64.8508
15.5037       64.8372
15.507       64.8381
15.5007       64.8525
15.5085       64.8532
15.5035       64.8572
15.5028       64.852
15.5026       64.8518
15.5082       64.8522
15.4959       64.8607
15.5066       64.8513
15.4992       64.853
15.4966       64.8357
15.4944       64.8508
15.4987       64.8443
15.4944       64.8543
15.4965       64.8383
15.5028       64.8515
15.5041       64.8544
15.5149       64.8499
15.5064       64.8643
15.4968       64.8529
15.5003       64.8518
15.5044       64.8552
15.4963       64.8508
15.4895       64.8566
15.5369       64.8339
15.4955       64.8582
15.4981       64.8372
15.4984       64.8425
15.5058       64.8373
15.5102       64.8364
15.4884       64.8336
15.5007       64.8469
15.5049       64.8439
15.5014       64.8422
15.4995       64.8218
15.5034       64.8261
15.5172       64.8584
15.4767       64.8576
15.4857       64.8607
15.4941       64.8325
15.5018       64.8355
15.4924       64.8311
15.4934       64.8402
15.4826       64.8411
15.4946       64.8545
15.4827       64.8521
15.494       64.844
15.4906       64.838
15.4921       64.827
15.4928       64.8421
15.4988       64.8419
15.4938       64.8572
15.4904       64.841
15.4858       64.8402
15.4897       64.8426
15.4932       64.8543
15.4871       64.8231
15.5029       64.8308
15.4978       64.8422
15.4835       64.8613
15.4446       64.86
15.4995       64.8625
15.5044       64.8544
15.5127       64.8492
15.5119       64.8414
15.5037       64.859
15.5114       64.8474
15.5175       64.8253
15.5059       64.8321
15.4979       64.8331
15.4941       64.8473
15.5009       64.8402
15.4922       64.8369
15.4675       64.854
15.4989       64.8353
15.5077       64.8234
15.5022       64.8439
15.5127       64.8282
15.5284       64.8387
15.5033       64.8235
15.4927       64.8241
15.5047       64.8337
15.4971       64.8389
15.508       64.8243
15.4903       64.8373
15.5192       64.8465
15.4977       64.8517
15.5043       64.8289
15.514       64.8372
15.5169       64.8441
15.5096       64.8283
15.5217       64.86
15.5082       64.8317
15.5127       64.8321
15.5064       64.8453
15.5044       64.8402
15.5046       64.8581
15.5145       64.8379
15.5148       64.8371
15.5143       64.8419
15.5149       64.8195
15.5048       64.8276
15.5164       64.8501
15.5021       64.8608
15.5051       64.858
15.5111       64.8492
15.4986       64.827
15.5159       64.8488
15.5118       64.8311
15.5105       64.8502
15.5134       64.8437
15.4998       64.8521
15.5079       64.8464
15.5019       64.8462
15.5077       64.8425
15.507       64.8444
15.5044       64.8303
15.5269       64.8729
15.5084       64.8229
15.5142       64.8537
15.5149       64.8614
15.501       64.846
15.522       64.8548
15.5116       64.8577
15.5105       64.8418
15.5107       64.8301
15.5194       64.8575
15.5152       64.8465
15.5159       64.8525
15.5152       64.8428
15.524       64.8422
15.5018       64.8421
15.5002       64.8459
15.5107       64.8643
15.5075       64.8557
15.5012       64.8693
15.5077       64.8419
15.5143       64.8567
15.5088       64.8516
15.5108       64.8352
15.5195       64.8279
15.5106       64.8463
15.5058       64.826
15.5056       64.8642
15.5097       64.8346
15.5106       64.8532
15.5201       64.8501
15.5041       64.8302
15.5214       64.8625
15.5255       64.8489
15.5178       64.8588
15.4997       64.8532
15.5062       64.8397
15.52       64.8412
15.5059       64.8387
15.5085       64.8467
15.4976       64.8524
15.4997       64.851
15.5114       64.8424
15.5017       64.8529
15.5196       64.8438
15.5267       64.8573
15.526       64.8407
15.5088       64.8519
13.3323       64.6833
13.3228       64.6911
13.3332       64.6925
13.3264       64.6897
13.3311       64.6853
13.3379       64.6865
13.3361       64.6871
13.3422       64.6873
13.3333       64.6962
13.3298       64.6807
13.3296       64.6874
13.3509       64.7033
13.3335       64.6903
13.332       64.6858
13.3427       64.7047
13.3341       64.6891
13.3442       64.6997
13.3408       64.6989
13.342       64.6871
13.3316       64.6872
13.3215       64.6852
13.3335       64.6905
13.3246       64.692
13.3343       64.6841
13.3299       64.6935
13.3261       64.6859
13.3326       64.6891
13.331       64.6862
13.3394       64.6894
13.3357       64.6898
13.3249       64.6925
13.327       64.6875
13.3239       64.6965
13.3315       64.6858
13.3365       64.6888
13.3321       64.6872
13.3342       64.6903
13.3256       64.6857
13.3285       64.6857
13.3255       64.6832
13.3151       64.6782
13.3348       64.6866
13.3312       64.6889
13.3197       64.6861
13.3328       64.6857
13.336       64.691
13.3304       64.6918
13.3352       64.6867
13.3312       64.6824
13.3336       64.682
13.3321       64.6852
13.3269       64.6875
13.3392       64.6905
13.3375       64.6905
13.3346       64.6888
13.3319       64.69
13.3277       64.6848
13.3347       64.6876
13.3225       64.6907
13.3288       64.6862
13.3244       64.6801
13.3209       64.6941
13.3274       64.6853
13.3273       64.688
13.3269       64.6872
13.3258       64.687
13.3291       64.6926
13.336       64.6873
13.3286       64.6889
13.3281       64.6825
13.3283       64.6848
13.3293       64.6852
13.3314       64.6825
13.3247       64.6872
13.3216       64.6919
13.3297       64.6855
13.3278       64.6864
13.3268       64.6844
13.3186       64.6847
13.3257       64.6914
13.3317       64.6859
13.3364       64.7072
13.3209       64.6872
13.3218       64.6866
13.3245       64.6898
13.3254       64.6849
13.3354       64.6864
13.3242       64.6887
13.3254       64.6908
13.3261       64.6862
13.3317       64.6863
13.3185       64.686
13.3274       64.693
13.3314       64.6835
13.3381       64.6891
13.3401       64.6788
13.3341       64.687
13.3818       64.6908
13.3709       64.6912
13.33       64.6758
13.3349       64.6795
13.366       64.6959
13.3541       64.6898
13.3375       64.7249
13.3216       64.7185
13.3973       64.7291
13.3808       64.7147
13.2885       64.7059
13.3438       64.7281
13.3117       64.7032
13.3273       64.7165
13.3431       64.7203
13.3212       64.7196
13.3132       64.7061
13.3315       64.7048
13.311       64.7112
13.3143       64.7083
13.3267       64.7123
13.3239       64.7126
13.3259       64.7183
13.3305       64.7193
13.2027       64.73
13.3231       64.7061
13.3219       64.7103
13.3163       64.6986
13.3137       64.6981
13.3231       64.6994
13.3167       64.6991
13.3225       64.6993
13.3219       64.7076
13.3356       64.6982
13.3074       64.6965
13.3198       64.7042
13.3202       64.6903
13.3241       64.6935
13.3259       64.7058
13.3202       64.6976
13.3266       64.6976
13.3279       64.6988
13.3352       64.6974
13.3267       64.705
13.3282       64.6943
13.3271       64.6998
13.3243       64.6906
13.3243       64.6986
13.3289       64.6986
13.3271       64.6914
13.3246       64.6961
13.3188       64.6934
13.3189       64.6911
13.3229       64.696
13.3132       64.6944
13.3133       64.6877
13.3181       64.6905
13.3124       64.6884
13.3152       64.6922
13.304       64.6871
13.3139       64.6844
13.3143       64.6892
13.2906       64.6682
13.2767       64.6748
13.3087       64.6822
13.337       64.6906
13.3326       64.7127
13.2862       64.6767
13.3126       64.6761
13.3418       64.6887
13.3686       64.6995
13.3036       64.6825
13.3046       64.6845
13.3568       64.6811
13.348       64.6961
13.3431       64.6936
13.3475       64.6916
13.3351       64.6926
13.3481       64.7119
13.3599       64.6988
13.3783       64.7128
13.3392       64.6856
13.3386       64.6959
13.3055       64.6789
13.3231       64.6888
13.313       64.6846
13.3166       64.6906
13.3101       64.6943
13.3194       64.6996
13.3243       64.6993
13.2881       64.6913
13.2862       64.7036
13.311       64.6962
13.3177       64.6974
13.3062       64.7047
13.328       64.7042
13.3102       64.7106
13.2923       64.7051
13.2923       64.7038
13.2866       64.6872
13.293       64.7128
13.3171       64.7147
13.2979       64.7001
13.317       64.6936
13.3497       64.6842
13.3354       64.6641
13.3772       64.6905
13.3708       64.7021
13.3521       64.6827
13.3438       64.6933
13.3276       64.6695
13.3429       64.6784
13.3256       64.6555
13.3295       64.664
13.3344       64.6667
13.3217       64.6717
13.3445       64.6816
13.3449       64.6839
13.3287       64.6734
13.3256       64.7026
13.2976       64.6639
13.312       64.6742
13.3208       64.6765
13.3142       64.6537
13.3526       64.6827
13.3299       64.6585
13.3191       64.6465
13.3529       64.6869
13.3449       64.6528
13.3279       64.6627
13.3298       64.6613
13.3125       64.6581
13.328       64.6627
13.3451       64.657
13.3154       64.6705
13.3454       64.6633
13.3426       64.6637
13.3131       64.6479
13.2912       64.6801
13.2482       64.6419
13.2917       64.6515
13.2564       64.647
13.2508       64.6494
13.3231       64.6728
13.2907       64.6779
13.2656       64.6532
13.4149       64.6989
13.2561       64.6354
13.2916       64.6628
13.272       64.651
13.2847       64.6635
13.2807       64.6663
13.3139       64.6607
13.287       64.6754
13.2404       64.6611
13.3355       64.6647
13.2497       64.6455
13.2257       64.6295
13.3031       64.6728
13.3185       64.6903
13.2263       64.6596
13.2966       64.7014
13.3144       64.6752
13.2377       64.6616
13.3184       64.6854
13.356       64.6923
13.397       64.6513
13.289       64.7039
13.3297       64.7015
13.2466       64.6853
13.3122       64.6757
13.3637       64.7027
13.2524       64.6397
13.3495       64.6703
13.2465       64.6345
13.3091       64.7046
13.2983       64.6633
13.2485       64.5969
13.2944       64.6401
13.3896       64.68
13.3217       64.6629
13.3552       64.6784
13.3501       64.6905
13.2698       64.6716
13.2893       64.6487
13.3399       64.6559
13.3165       64.6583
13.338       64.6628
13.3306       64.6639
13.2595       64.6348
13.3459       64.6556
13.3253       64.6733
13.3179       64.6652
13.3651       64.6778
13.3281       64.6756
13.3508       64.6871
13.3389       64.6804
13.3564       64.6745
13.3333       64.6771
13.336       64.6614
13.3355       64.6737
13.343       64.6778
13.3396       64.6706
13.3284       64.6722
13.3239       64.6745
13.3087       64.6782
13.3498       64.6888
13.3402       64.7066
13.3321       64.6831
13.3487       64.6947
13.3261       64.6763
13.3166       64.6776
13.315       64.688
13.3251       64.6917
13.2799       64.6832
13.2935       64.6582
13.3087       64.6724
13.3481       64.6831
13.3709       64.6917
13.3382       64.6876
13.3774       64.6873
13.3953       64.6667
13.3296       64.6586
13.329       64.6646
13.337       64.699
13.3073       64.6592
13.3167       64.6546
13.3091       64.66
13.325       64.6527
13.3204       64.6471
13.3065       64.6573
13.321       64.6515
13.3167       64.6636
13.3504       64.6867
13.3169       64.66
13.3263       64.649
19.4226       66.849
19.1832       66.8635
19.1869       66.8589
19.1869       66.8548
19.1951       66.8609
19.1838       66.8675
19.196       66.8613
19.1792       66.8723
19.1743       66.8791
19.1862       66.8622
19.2063       66.8219
19.1844       66.8671
19.1783       66.8711
19.1796       66.8674
19.1854       66.8672
19.177       66.8727
19.1808       66.8652
19.1876       66.8664
19.1828       66.8641
19.1877       66.8599
19.4201       66.8465
19.1874       66.8575
19.191       66.861
19.1843       66.8644
19.1879       66.8591
19.1833       66.8619
19.2044       66.8511
19.179       66.8679
19.1974       66.8549
19.1808       66.8658
19.2298       66.8081
19.1926       66.8516
19.1715       66.8769
19.1801       66.8693
19.1876       66.8615
19.1879       66.8623
19.1786       66.8644
19.1678       66.8752
19.1817       66.8701
19.1786       66.8754
19.2121       66.8297
19.1892       66.8646
19.1757       66.878
19.1755       66.8711
19.2017       66.8537
19.1839       66.8706
19.1816       66.8695
19.18       66.8744
19.18       66.8687
19.1785       66.8743
19.2084       66.8178
19.1672       66.8811
19.1771       66.8739
19.1843       66.8703
19.1772       66.8705
19.1833       66.862
19.1846       66.8649
19.1906       66.8577
19.1833       66.8642
19.1746       66.8689
19.4243       66.8483
19.1867       66.8631
19.1799       66.867
19.1862       66.8659
19.1708       66.8744
19.1858       66.8628
19.1869       66.8613
19.2001       66.8464
19.1877       66.8664
19.1828       66.8658
19.4112       66.846
19.1804       66.8632
19.1803       66.8638
19.1831       66.8628
19.1831       66.8653
19.1874       66.8586
19.1867       66.8565
19.1733       66.8735
19.1898       66.8625
19.1753       66.8743
19.2047       66.8187
19.1797       66.8646
19.1743       66.8747
19.1777       66.8728
19.1664       66.88
19.1736       66.8772
19.1829       66.8651
19.1775       66.8743
19.1815       66.868
19.1782       66.8678
19.419       66.8457
19.1842       66.8613
19.1756       66.8725
19.1759       66.8728
19.1961       66.8573
19.1831       66.8635
19.188       66.8646
19.1863       66.861
19.1879       66.8596
19.1746       66.8726
19.2261       66.8018
19.1745       66.8746
19.1826       66.8636
19.1763       66.8777
19.1689       66.873
19.2041       66.8551
19.1777       66.8717
19.183       66.8696
19.1837       66.8661
19.1697       66.8724
19.4172       66.8504
19.1882       66.8651
19.1769       66.8687
19.1698       66.8778
19.1752       66.8711
19.1769       66.8678
19.181       66.8674
19.1781       66.8715
19.1813       66.866
19.1738       66.8748
19.4202       66.8472
19.1743       66.8699
19.1807       66.8673
19.1796       66.8658
19.1761       66.8657
19.1959       66.8629
19.1863       66.8647
19.1819       66.865
19.1919       66.8527
19.1817       66.8655
19.1986       66.8185
19.1704       66.8729
19.1829       66.871
19.1718       66.8644
19.1782       66.8734
19.1795       66.8707
19.1838       66.8664
19.1844       66.8669
19.1823       66.8716
19.1734       66.8743
19.2082       66.8176
19.1685       66.8815
19.1784       66.8703
19.1878       66.8665
19.1947       66.8566
19.191       66.8591
19.1874       66.8605
19.1862       66.861
19.1784       66.8691
19.195       66.8675
19.4169       66.8461
19.187       66.8658
19.1855       66.8621
19.1828       66.8634
19.1817       66.8649
19.1798       66.8667
19.1824       66.8702
19.1778       66.8704
19.1778       66.8719
19.1888       66.8528
19.2159       66.8185
19.1728       66.8734
19.1953       66.8587
19.1839       66.864
19.1768       66.8732
19.1859       66.8688
19.1749       66.8761
19.1841       66.8693
19.1835       66.8724
19.1873       66.8615
19.4126       66.8497
19.1815       66.8674
19.1831       66.8705
19.1808       66.8668
19.2027       66.8444
19.1944       66.8501
19.199       66.8497
19.1885       66.8618
19.1986       66.8538
19.1969       66.8507
19.4197       66.853
19.1901       66.8616
19.1949       66.851
19.2061       66.8442
19.1807       66.8591
19.2118       66.8326
19.1967       66.8551
19.189       66.8651
19.2055       66.8463
19.1979       66.8556
19.4173       66.8576
19.2159       66.8269
19.1896       66.8574
19.1975       66.8485
19.1973       66.8538
19.1973       66.8576
19.2082       66.8456
19.1946       66.8539
19.19       66.8551
19.187       66.8572
19.4116       66.8475
19.1937       66.8508
19.1984       66.8565
19.191       66.8541
19.1942       66.851
19.1973       66.8508
19.2041       66.844
19.1983       66.8468
19.2195       66.8246
19.2       66.85
19.4191       66.8525
19.2116       66.8378
19.235       66.8148
19.2076       66.8318
19.2279       66.8205
19.211       66.8377
19.1984       66.8491
19.2219       66.8297
19.2135       66.8363
19.1939       66.8529
19.4172       66.856
19.2076       66.8347
19.2135       66.8318
19.2187       66.8222
19.2196       66.825
19.2116       66.8309
19.2123       66.8332
19.2116       66.8383
19.2171       66.835
19.2058       66.8465
19.4178       66.8543
19.204       66.8407
19.2172       66.8256
19.1973       66.8463
19.2022       66.8433
19.2118       66.839
19.2151       66.8336
19.2145       66.8322
19.218       66.8334
19.2311       66.8187
19.4182       66.8561
19.2118       66.8399
19.2102       66.8367
19.2167       66.8311
19.2299       66.8121
19.2151       66.8324
19.22       66.8307
19.2215       66.8235
19.4199       66.8664
19.2171       66.826
19.4185       66.8554
19.2248       66.8172
19.2239       66.8147
19.2292       66.8124
19.2187       66.8345
19.231       66.8177
19.2273       66.8184
19.2198       66.8213
19.2298       66.812
19.2098       66.8364
19.4156       66.8561
19.225       66.8291
19.2243       66.8209
19.2103       66.8367
19.4205       66.8668
19.2086       66.8376
19.2097       66.8335
19.2137       66.833
19.221       66.8299
19.2076       66.8419
19.4156       66.86
19.224       66.825
19.2132       66.8309
19.2231       66.8305
19.2097       66.8384
19.2202       66.8281
19.2098       66.8408
19.2125       66.8324
19.2238       66.8246
19.2068       66.8369
19.4183       66.8598
19.2227       66.8305
19.221       66.8281
19.2265       66.821
19.2334       66.8134
19.2292       66.8163
19.4212       66.8671
19.2277       66.8181
19.2151       66.8325
19.224       66.8226
19.4187       66.8515
19.2226       66.8257
19.2085       66.8437
19.2127       66.838
19.2188       66.8344
19.2126       66.8378
19.2       66.8524
19.2234       66.8172
19.2044       66.8482
19.2115       66.8306
19.4204       66.8565
19.1983       66.8501
19.2001       66.8464
19.1944       66.8566
19.2058       66.847
19.1838       66.8645
19.1694       66.8858
19.1553       66.9019
19.1754       66.8772
19.2158       66.8241
19.2114       66.8241
19.1952       66.8571
19.164       66.8892
19.4093       66.8733
19.177       66.8714
19.1871       66.8566
19.1979       66.853
19.1951       66.8512
19.1997       66.8555
19.1937       66.8559
19.1932       66.8516
19.1693       66.8804
19.2036       66.8337
19.1673       66.8877
19.1986       66.8407
19.1511       66.8997
19.1692       66.8742
19.4076       66.8691
19.2056       66.8349
19.1703       66.8727
19.1891       66.8483
19.1667       66.903
19.1599       66.8906
15.6944       67.1391
15.6551       67.1832
15.7071       67.1615
15.7012       67.1484
15.7036       67.1587
15.7005       67.1476
15.6558       67.1822
15.6626       67.183
15.6515       67.1811
15.6584       67.1829
15.6951       67.1382
15.6606       67.1826
15.656       67.182
15.7028       67.1586
15.6592       67.1814
15.6604       67.1844
15.6518       67.1827
15.6989       67.1601
15.6619       67.1836
15.655       67.1798
15.6962       67.1397
15.6574       67.184
15.6579       67.1836
15.7015       67.1605
15.7033       67.1622
15.657       67.1826
15.6579       67.1845
15.6526       67.184
15.6616       67.1855
15.6555       67.1817
15.6938       67.1439
15.6955       67.1599
15.6553       67.1799
15.6994       67.1598
15.6642       67.1873
15.7015       67.1624
15.6538       67.1808
15.6983       67.1592
15.6537       67.1842
15.659       67.1846
15.6975       67.1469
15.6573       67.185
15.6602       67.184
15.6565       67.1818
15.6512       67.1813
15.6622       67.1865
15.6593       67.1853
15.6924       67.1537
15.6996       67.1571
15.7054       67.1623
15.6965       67.1397
15.6569       67.1833
15.6616       67.1857
15.6586       67.1836
15.6574       67.1838
15.7118       67.1553
15.6982       67.158
15.6595       67.1833
15.6589       67.1812
15.6598       67.1823
15.6925       67.1416
15.7015       67.1619
15.7044       67.1587
15.7033       67.16
15.7051       67.1606
15.7042       67.1618
15.7029       67.1581
15.7007       67.1574
15.6608       67.1835
15.7016       67.1588
15.693       67.1367
15.705       67.162
15.7078       67.1638
15.7046       67.1594
15.703       67.1614
15.7056       67.1618
15.701       67.158
15.7009       67.1592
15.7007       67.1593
15.7045       67.1534
15.6952       67.1395
15.7051       67.1605
15.7007       67.1566
15.7018       67.1605
15.7017       67.1595
15.6999       67.1581
15.701       67.1582
15.7036       67.1608
15.7028       67.1599
15.7035       67.1593
15.6951       67.1403
15.7075       67.163
15.6586       67.1837
15.7103       67.1564
15.703       67.1604
15.6998       67.1603
15.701       67.1549
15.6635       67.1776
15.6941       67.153
15.6955       67.1516
15.6938       67.138
15.7058       67.1627
15.7032       67.1615
15.7036       67.1594
15.6999       67.1596
15.6986       67.1534
15.6604       67.1849
15.7101       67.1519
15.6572       67.1836
15.7031       67.1581
15.6898       67.1405
15.7041       67.1567
15.6592       67.1837
15.6586       67.1834
15.6849       67.1535
15.6662       67.1772
15.701       67.1606
15.7023       67.1482
15.7036       67.1623
15.7034       67.1623
15.7046       67.1507
15.6606       67.1848
15.6578       67.1833
15.7022       67.1581
15.7013       67.161
15.7005       67.1568
15.7037       67.1621
15.6906       67.1634
15.6497       67.1891
15.657       67.1829
15.6848       67.1317
15.6975       67.1543
15.6614       67.1837
15.6612       67.1847
15.6969       67.1537
15.6966       67.1574
15.7042       67.1617
15.6996       67.157
15.6588       67.1854
15.7038       67.1594
15.6904       67.1405
15.6966       67.1659
15.7032       67.1563
15.705       67.1615
15.6582       67.1825
15.6586       67.1842
15.6972       67.1524
15.705       67.1624
15.705       67.1594
15.6594       67.1859
15.6856       67.136
15.6621       67.1836
15.6991       67.1513
15.6637       67.1825
15.7024       67.1612
15.661       67.1848
15.7068       67.1623
15.6631       67.1851
15.6618       67.1841
15.7063       67.1611
15.6958       67.1427
15.6643       67.1825
15.6588       67.1827
15.7014       67.1587
15.6597       67.183
15.6594       67.1844
15.7086       67.1614
15.7052       67.164
15.6619       67.1867
15.7041       67.1678
15.6934       67.1437
15.659       67.181
15.7025       67.1541
15.664       67.1843
15.7102       67.1624
15.6615       67.1864
15.6572       67.1813
15.6553       67.1819
15.6593       67.1823
15.6622       67.1854
15.6871       67.1366
15.7063       67.1621
15.7084       67.1509
15.6627       67.1876
15.7015       67.1678
15.7065       67.1603
15.6604       67.1835
15.7036       67.1602
15.7061       67.1637
15.6621       67.1869
15.6901       67.1413
15.6586       67.1853
15.7069       67.1614
15.7015       67.1613
15.6605       67.185
15.6996       67.1581
15.6946       67.1534
15.7028       67.1618
15.6977       67.1568
15.6968       67.1554
15.6885       67.1401
15.702       67.157
15.7075       67.1617
15.7049       67.1608
15.6596       67.1867
15.6949       67.1541
15.6951       67.1568
15.6562       67.1861
15.6523       67.1912
15.6558       67.1839
15.6939       67.1432
15.6633       67.1846
15.6605       67.1859
15.6592       67.1849
15.7031       67.1634
15.6579       67.1813
15.6643       67.1881
15.6941       67.1619
15.6589       67.1844
15.6617       67.1862
15.6997       67.1471
15.6642       67.189
15.6588       67.1822
15.6603       67.1855
15.7005       67.1613
15.6592       67.1858
15.6634       67.1832
15.7051       67.1623
15.6575       67.1839
15.7016       67.1623
15.6953       67.1399
15.6605       67.1853
15.6562       67.1842
15.6583       67.1824
15.6606       67.1829
15.6551       67.1835
15.6603       67.184
15.665       67.1858
15.6555       67.182
15.6631       67.1867
15.6955       67.1431
15.6663       67.1887
15.6562       67.1805
15.703       67.1608
15.6628       67.1863
15.6563       67.1829
15.6582       67.1832
15.6585       67.1836
15.657       67.1856
15.6588       67.1809
15.694       67.1414
15.6651       67.1839
15.6609       67.1839
15.6553       67.1817
15.6592       67.1865
15.7026       67.1624
15.6566       67.1864
15.6539       67.1874
15.6525       67.1824
15.6995       67.1619
15.701       67.1503
15.6604       67.1842
15.703       67.1649
15.6754       67.1901
15.6583       67.1826
15.6605       67.1879
15.7031       67.164
15.701       67.1595
15.6586       67.185
15.6589       67.1842
15.6848       67.133
15.6602       67.1847
15.6569       67.1849
15.6576       67.1816
15.6565       67.1837
15.6556       67.1871
15.7023       67.1608
15.6538       67.1835
15.6631       67.184
15.6995       67.1594
15.7039       67.1473
15.6587       67.1823
15.697       67.1572
15.6585       67.1839
15.664       67.1864
15.663       67.1853
15.6603       67.1879
15.7023       67.1604
15.7045       67.1627
15.7021       67.1611
15.7047       67.1513
15.6924       67.1623
15.7025       67.1594
15.6985       67.1601
15.6982       67.1608
15.6601       67.1851
15.6578       67.1814
15.6707       67.1882
15.6607       67.1846
15.7021       67.1584
15.6927       67.1443
15.7017       67.1599
15.6607       67.1875
15.698       67.1575
15.7034       67.1593
15.6557       67.1808
15.7042       67.1612
15.7033       67.1614
15.7038       67.1562
15.703       67.1613
15.6946       67.1423
15.7057       67.1614
15.659       67.1851
15.7052       67.1623
15.7026       67.1649
15.6987       67.1602
15.7067       67.1628
15.6986       67.1669
15.6894       67.1574
15.7022       67.1621
15.6843       67.1325
15.7017       67.1586
15.6992       67.1599
15.6595       67.184
15.704       67.1602
15.6985       67.1675
15.6581       67.1851
15.6551       67.1851


==> data/toa.txt <==
0,0.0366157804045006
0.0011454753722795,0.0393020354326391
0.00229095074455899,0.0402235434244277
0.00343642611683849,0.0410862211045803
0.00458190148911798,0.0415405854438761
0.00572737686139748,0.0420147275549641
0.00687285223367698,0.0424307901853785
0.00801832760595647,0.0426161033313461
0.00916380297823597,0.0429515063681459
0.0103092783505155,0.0430548293305942
0.011454753722795,0.043241974936563
0.0126002290950745,0.0434853809266002
0.013745704467354,0.0436432820939661
0.0148911798396334,0.0438018518870037
0.0160366552119129,0.0440902235216584
0.0171821305841924,0.0442044140875717
0.0183276059564719,0.0444715044356521
0.0194730813287514,0.0446586028182959
0.0206185567010309,0.0448680484337125
0.0217640320733104,0.04500745241509
0.0229095074455899,0.0451235613637726
0.0240549828178694,0.0453686394365062
0.0252004581901489,0.0458298750523163
0.0263459335624284,0.0465553869201461
0.0274914089347079,0.0854958325856137
0.0286368843069874,0.0949152602134885
0.0297823596792669,0.0964695100904651
0.0309278350515464,0.0972363383949248
0.0320733104238259,0.0976539621527117
0.0332187857961054,0.0980431174334921
0.0343642611683849,0.0982161668192601
0.0355097365406644,0.0984414656909356
0.0366552119129439,0.098857891800093
0.0378006872852234,0.0991545120311658
0.0389461626575029,0.0994031627214056
0.0400916380297824,0.0996461445217623
0.0412371134020619,0.0998064398082212
0.0423825887743414,0.100007744244373
0.0435280641466208,0.100186695437334
0.0446735395189003,0.100468063801467
0.0458190148911798,0.100630016805718
0.0469644902634593,0.100699483964125
0.0481099656357388,0.10091916464967
0.0492554410080183,0.101102173029353
0.0504009163802978,0.101292701658478
0.0515463917525773,0.101433691006141
0.0526918671248568,0.101605704280806
0.0538373424971363,0.101761490329353
0.0549828178694158,0.101881201876701
0.0561282932416953,0.102166165701056
0.0572737686139748,0.10237819126447
0.0584192439862543,0.102540110552843
0.0595647193585338,0.102701571652975
0.0607101947308133,0.102921448495188
0.0618556701030928,0.10331002799877
0.0630011454753723,0.103791153183833
0.0641466208476518,0.104183102748349
0.0652920962199313,0.10448204123529
0.0664375715922108,0.109782186861621
0.0675830469644903,0.115483520046248
0.0687285223367698,0.116647546756191
0.0698739977090493,0.118593517535278
0.0710194730813287,0.119599619062698
0.0721649484536082,0.120474860872913
0.0733104238258877,0.121277255916577
0.0744558991981672,0.121812797441634
0.0756013745704467,0.122416733647506
0.0767468499427262,0.122863645432252
0.0778923253150057,0.123685493295798
0.0790378006872852,0.124323076613649
0.0801832760595647,0.124821489843066
0.0813287514318442,0.125389709800114
0.0824742268041237,0.125897758799328
0.0836197021764032,0.126402526668532
0.0847651775486827,0.126974256571782
0.0859106529209622,0.128195928864628
0.0870561282932417,0.129656997614609
0.0882016036655212,0.130966518403268
0.0893470790378007,0.131792154503396
0.0904925544100802,0.132769372087931
0.0916380297823597,0.134690196651074
0.0927835051546392,0.136755047305594
0.0939289805269187,0.137916617880042
0.0950744558991982,0.138932441572516
0.0962199312714777,0.139424429616116
0.0973654066437572,0.139962214224646
0.0985108820160367,0.140766898599294
0.0996563573883162,0.141317738965955
0.100801832760596,0.141950545897485
0.101947308132875,0.142372171228084
0.103092783505155,0.142999963411444
0.104238258877434,0.143883785061055
0.105383734249714,0.144447013359751
0.106529209621993,0.145366197647716
0.107674684994273,0.145721586456242
0.108820160366552,0.146110960947707
0.109965635738832,0.146336208221078
0.111111111111111,0.146751931685007
0.112256586483391,0.147072193203781
0.11340206185567,0.147235690059115
0.11454753722795,0.147495401678626
0.115693012600229,0.147797049612491
0.116838487972509,0.147945753955215
0.117983963344788,0.148089002269372
0.119129438717068,0.148256139017006
0.120274914089347,0.148429681633944
0.121420389461627,0.148546901565071
0.122565864833906,0.148750750565313
0.123711340206186,0.148835040624292
0.124856815578465,0.148999421460817
0.126002290950745,0.149103328656147
0.127147766323024,0.149262662278013
0.128293241695304,0.149342340934411
0.129438717067583,0.149454707252266
0.130584192439863,0.149537104065492
0.131729667812142,0.149665356222765
0.132875143184422,0.149761232413119
0.134020618556701,0.149875196717973
0.135166093928981,0.150022046135942
0.13631156930126,0.150128565088169
0.13745704467354,0.150221856078476
0.138602520045819,0.150338201321536
0.139747995418099,0.150475994608977
0.140893470790378,0.150576676890918
0.142038946162657,0.150718080531206
0.143184421534937,0.150846604874988
0.144329896907216,0.150989541184441
0.145475372279496,0.151116180948536
0.146620847651775,0.151251586483917
0.147766323024055,0.151299197921244
0.148911798396334,0.15148866495434
0.150057273768614,0.151561257085506
0.151202749140893,0.151678778054786
0.152348224513173,0.151777163516527
0.153493699885452,0.151828480051069
0.154639175257732,0.151927959412323
0.155784650630011,0.152038548032827
0.156930126002291,0.152094679717664
0.15807560137457,0.152197938789216
0.15922107674685,0.15234178127744
0.160366552119129,0.152436021556149
0.161512027491409,0.15252336659715
0.162657502863688,0.152613326371589
0.163802978235968,0.152704671561961
0.164948453608247,0.152800960806215
0.166093928980527,0.152882694251871
0.167239404352806,0.152963567988609
0.168384879725086,0.153071601203355
0.169530355097365,0.153251058016523
0.170675830469645,0.153314340716091
0.171821305841924,0.153417299565532
0.172966781214204,0.153579863704027
0.174112256586483,0.15367178534431
0.175257731958763,0.153810797082721
0.176403207331042,0.153892947881475
0.177548682703322,0.153956215124788
0.178694158075601,0.154073461566575
0.179839633447881,0.154180433763337
0.18098510882016,0.154329494920059
0.18213058419244,0.154483187265041
0.183276059564719,0.15467119168863
0.184421534936999,0.154805671812004
0.185567010309278,0.154997648749129
0.186712485681558,0.155174929697402
0.187857961053837,0.155405475111889
0.189003436426117,0.155624846774871
0.190148911798396,0.155998673827848
0.191294387170676,0.156190817559882
0.192439862542955,0.156366552434119
0.193585337915235,0.156535382907526
0.194730813287514,0.156702742145271
0.195876288659794,0.156978995759177
0.197021764032073,0.157165247757317
0.198167239404353,0.157294011397369
0.199312714776632,0.157560931278821
0.200458190148912,0.157800751208541
0.201603665521191,0.158022208197352
0.202749140893471,0.158186844127647
0.20389461626575,0.158487810531038
0.20504009163803,0.158659167537917
0.206185567010309,0.158812367610576
0.207331042382589,0.15902982163142
0.208476517754868,0.159111389226283
0.209621993127148,0.159368907610784
0.210767468499427,0.159705488584766
0.211912943871707,0.159934355090246
0.213058419243986,0.160262780988777
0.214203894616266,0.160514221447116
0.215349369988545,0.160782882015845
0.216494845360825,0.161037826585072
0.217640320733104,0.161354303442026
0.218785796105384,0.161615483852598
0.219931271477663,0.161852163223314
0.221076746849943,0.162082470649294
0.222222222222222,0.162441333351433
0.223367697594502,0.162690802493282
0.224513172966781,0.162855042613501
0.225658648339061,0.163116256602947
0.22680412371134,0.163312308450201
0.22794959908362,0.163877510681613
0.229095074455899,0.164201211173547
0.230240549828179,0.164390328331237
0.231386025200458,0.164713940415196
0.232531500572738,0.165191090613975
0.233676975945017,0.165534141452706
0.234822451317297,0.165945529804556
0.235967926689576,0.166332988143107
0.237113402061856,0.166820760269763
0.238258877434135,0.167343350529391
0.239404352806415,0.167858017348454
0.240549828178694,0.168479424882759
0.241695303550974,0.168970797979178
0.242840778923253,0.169366677207938
0.243986254295533,0.170129487353725
0.245131729667812,0.170469755310547
0.246277205040092,0.171084717789387
0.247422680412371,0.171941407004438
0.248568155784651,0.172406719188522
0.24971363115693,0.173238062809065
0.25085910652921,0.17386483854253
0.252004581901489,0.174756166214918
0.253150057273769,0.175673576879341
0.254295532646048,0.17656367218037
0.255441008018328,0.177546856608698
0.256586483390607,0.178081851958073
0.257731958762887,0.178380807780859
0.258877434135166,0.179182916848914
0.260022909507446,0.179622824543821
0.261168384879725,0.179858314507229
0.262313860252005,0.180103455170998
0.263459335624284,0.180502991882998
0.264604810996564,0.181029919714375
0.265750286368843,0.181419162430438
0.266895761741123,0.181795481287485
0.268041237113402,0.181959626800972
0.269186712485682,0.182232977714042
0.270332187857961,0.182493124577609
0.271477663230241,0.182684774283174
0.27262313860252,0.182946415197162
0.2737686139748,0.183327887153694
0.274914089347079,0.183474750900568
0.276059564719359,0.183668420853902
0.277205040091638,0.183942482538786
0.278350515463918,0.184110356712478
0.279495990836197,0.184457632901817
0.280641466208477,0.184660389899386
0.281786941580756,0.184864966136576
0.282932416953036,0.185093423595924
0.284077892325315,0.185384361851619
0.285223367697594,0.185544044775597
0.286368843069874,0.185805296903491
0.287514318442153,0.186130059612237
0.288659793814433,0.186526202928091
0.289805269186713,0.1867737823582
0.290950744558992,0.187165072828711
0.292096219931271,0.187665500181067
0.293241695303551,0.18818873965434
0.29438717067583,0.188456329821076
0.29553264604811,0.188692575068068
0.296678121420389,0.188930701895394
0.297823596792669,0.189286350635575
0.298969072164948,0.189783843237063
0.300114547537228,0.190168736995863
0.301260022909507,0.190394842895971
0.302405498281787,0.190821755013211
0.303550973654066,0.191140421274377
0.304696449026346,0.191471133766935
0.305841924398625,0.191647572603404
0.306987399770905,0.192043653768506
0.308132875143184,0.19234368757147
0.309278350515464,0.192611934714539
0.310423825887743,0.192828370315278
0.311569301260023,0.193094564617934
0.312714776632302,0.193431658701806
0.313860252004582,0.193655145032995
0.315005727376861,0.19392190983331
0.316151202749141,0.194368966267112
0.31729667812142,0.194689600656653
0.3184421534937,0.195052677203373
0.319587628865979,0.195489556349158
0.320733104238259,0.195826209341439
0.321878579610538,0.196110164780805
0.323024054982818,0.196429631335014
0.324169530355097,0.196791125173956
0.325315005727377,0.197161208372
0.326460481099656,0.197654831768051
0.327605956471936,0.197884969060636
0.328751431844215,0.198378041359887
0.329896907216495,0.198847917400255
0.331042382588774,0.199111482970216
0.332187857961054,0.199527373443679
0.333333333333333,0.199844374582562
0.334478808705613,0.200036130869407
0.335624284077892,0.200325203613834
0.336769759450172,0.20069666682432
0.337915234822451,0.201042429174573
0.339060710194731,0.201278366093667
0.34020618556701,0.201454433061753
0.34135166093929,0.20171421756757
0.342497136311569,0.201942208767701
0.343642611683849,0.202207672168642
0.344788087056128,0.202378508227391
0.345933562428408,0.202511794469147
0.347079037800687,0.202673781560422
0.348224513172967,0.202893167563244
0.349369988545246,0.203138308561588
0.350515463917526,0.203302178154947
0.351660939289805,0.203488705767147
0.352806414662085,0.203838197857599
0.353951890034364,0.204062986908306
0.355097365406644,0.204293366819432
0.356242840778923,0.204417335419661
0.357388316151203,0.204558044821532
0.358533791523482,0.204666712521265
0.359679266895762,0.204852842468556
0.360824742268041,0.204964044027353
0.361970217640321,0.205203729176914
0.3631156930126,0.205348993676699
0.36426116838488,0.205480230840539
0.365406643757159,0.205600084927942
0.366552119129439,0.205738698926063
0.367697594501718,0.205837929008649
0.368843069873998,0.205932178550653
0.369988545246277,0.206065806882601
0.371134020618557,0.206205548203958
0.372279495990836,0.206291923752619
0.373424971363116,0.206409105337664
0.374570446735395,0.206488129680496
0.375715922107675,0.206610150608259
0.376861397479954,0.206717487722218
0.378006872852234,0.206849688324382
0.379152348224513,0.206957542512227
0.380297823596793,0.207070544429051
0.381443298969072,0.207198102652904
0.382588774341352,0.207258784469641
0.383734249713631,0.207388103445194
0.384879725085911,0.207462245920776
0.38602520045819,0.20757727105109
0.38717067583047,0.207723021954852
0.388316151202749,0.207818930012131
0.389461626575029,0.207925399854238
0.390607101947308,0.20803837012988
0.391752577319588,0.208110245813167
0.392898052691867,0.208210512504452
0.394043528064147,0.208264817175086
0.395189003436426,0.208366829369464
0.396334478808706,0.208470867896768
0.397479954180985,0.208590746478183
0.398625429553265,0.208638627740804
0.399770904925544,0.208799540785534
0.400916380297824,0.208919011549475
0.402061855670103,0.208962176226171
0.403207331042383,0.209061953039925
0.404352806414662,0.209150827593471
0.405498281786942,0.209239009463817
0.406643757159221,0.209305069205944
0.407789232531501,0.209377790848896
0.40893470790378,0.209468273616589
0.41008018327606,0.209532561571161
0.411225658648339,0.209635082509829
0.412371134020619,0.209701810254476
0.413516609392898,0.209745411808257
0.414662084765178,0.209816078806959
0.415807560137457,0.209927931626998
0.416953035509737,0.210011074846557
0.418098510882016,0.210062582597438
0.419243986254296,0.210141679305669
0.420389461626575,0.210181332795534
0.421534936998855,0.210265956607353
0.422680412371134,0.210355051199095
0.423825887743414,0.210425523050872
0.424971363115693,0.210491579238837
0.426116838487972,0.210529804870455
0.427262313860252,0.210628042634764
0.428407789232531,0.210695265576391
0.429553264604811,0.210758816801464
0.430698739977091,0.210878337336498
0.43184421534937,0.210993468651321
0.43298969072165,0.211043361134298
0.434135166093929,0.211143061615829
0.435280641466208,0.211279809363466
0.436426116838488,0.211346118253498
0.437571592210767,0.211428154971274
0.438717067583047,0.211531865413352
0.439862542955326,0.211596180399582
0.441008018327606,0.211717680825235
0.442153493699885,0.211891697220805
0.443298969072165,0.21200264280409
0.444444444444444,0.212134642855838
0.445589919816724,0.212239031601813
0.446735395189003,0.212380826775575
0.447880870561283,0.212468263619172
0.449026345933562,0.212607752652673
0.450171821305842,0.212670511000119
0.451317296678121,0.212794837737004
0.452462772050401,0.212929248750517
0.45360824742268,0.213067029218088
0.45475372279496,0.213237996443155
0.455899198167239,0.213329244038515
0.457044673539519,0.213459036534996
0.458190148911798,0.21365040310293
0.459335624284078,0.213819711029125
0.460481099656357,0.21412235222746
0.461626575028637,0.214290389671844
0.462772050400916,0.2144560560105
0.463917525773196,0.214635592547874
0.465063001145475,0.215025448150225
0.466208476517755,0.215290809986417
0.467353951890034,0.215535796421703
0.468499427262314,0.215937051320797
0.469644902634593,0.216286960967238
0.470790378006873,0.216834523924322
0.471935853379152,0.217122806060937
0.473081328751432,0.217223385782207
0.474226804123711,0.217686575812424
0.475372279495991,0.218151189903451
0.47651775486827,0.21879257374261
0.47766323024055,0.219085295322817
0.478808705612829,0.219505451138405
0.479954180985109,0.22057953132368
0.481099656357388,0.221379557684411
0.482245131729668,0.221991107620084
0.483390607101947,0.222413887902213
0.484536082474227,0.223004844462813
0.485681557846506,0.223781416690055
0.486827033218786,0.224333530099228
0.487972508591065,0.224885582047483
0.489117983963345,0.225373734654183
0.490263459335624,0.225689185537044
0.491408934707904,0.226376882104226
0.492554410080183,0.226855187419285
0.493699885452463,0.227367728148982
0.494845360824742,0.227616180188497
0.495990836197022,0.228055215463512
0.497136311569301,0.228502488834589
0.498281786941581,0.229073473282711
0.49942726231386,0.22936888537595
0.50057273768614,0.229751880490411
0.501718213058419,0.230083468939897
0.502863688430699,0.230235318063378
0.504009163802978,0.230383966859292
0.505154639175258,0.230558260403046
0.506300114547537,0.23065803914168
0.507445589919817,0.230857463752006
0.508591065292096,0.231040154479562
0.509736540664376,0.231162330939167
0.510882016036655,0.231391860104589
0.512027491408935,0.231544772235757
0.513172966781214,0.231666817897011
0.514318442153494,0.231738204516201
0.515463917525773,0.231818869891881
0.516609392898053,0.231908152728754
0.517754868270332,0.232036132266534
0.518900343642612,0.232147614656982
0.520045819014891,0.2322226530657
0.521191294387171,0.232292169702172
0.52233676975945,0.232452316832188
0.52348224513173,0.232592205178854
0.524627720504009,0.232689969146288
0.525773195876289,0.232790006932366
0.526918671248568,0.232994425502247
0.528064146620848,0.233089950770405
0.529209621993127,0.23322333973796
0.530355097365407,0.233358140754507
0.531500572737686,0.233514661686162
0.532646048109966,0.233612683891985
0.533791523482245,0.233690631976255
0.534936998854525,0.233887599040072
0.536082474226804,0.234038853735493
0.537227949599084,0.23422503414746
0.538373424971363,0.234416762087216
0.539518900343643,0.23456613327898
0.540664375715922,0.234674435488478
0.541809851088202,0.234791923772623
0.542955326460481,0.234896939175211
0.544100801832761,0.235076773986497
0.54524627720504,0.235253487483297
0.54639175257732,0.235481331548571
0.547537227949599,0.235650316013578
0.548682703321879,0.235925733266563
0.549828178694158,0.236214946940132
0.550973654066438,0.236366651687212
0.552119129438717,0.23672430768444
0.553264604810997,0.237148080852824
0.554410080183276,0.237420306227722
0.555555555555556,0.237540890748204
0.556701030927835,0.23781030686027
0.557846506300115,0.238092768182256
0.558991981672394,0.238317171541826
0.560137457044674,0.238542798851513
0.561282932416953,0.238863039819564
0.562428407789233,0.239045714590372
0.563573883161512,0.239461486294969
0.564719358533792,0.239585489939963
0.565864833906071,0.239810028293896
0.56701030927835,0.240031131812816
0.56815578465063,0.240271466969002
0.569301260022909,0.240686880015062
0.570446735395189,0.241200513815671
0.571592210767468,0.241634079129092
0.572737686139748,0.242103180203694
0.573883161512027,0.242635396909768
0.575028636884307,0.243347276208309
0.576174112256586,0.243858983248652
0.577319587628866,0.244127132249317
0.578465063001146,0.24489524897339
0.579610538373425,0.245245363005627
0.580756013745705,0.246095303480125
0.581901489117984,0.246342596029654
0.583046964490263,0.247004192088737
0.584192439862543,0.247617438435128
0.585337915234822,0.248005374878978
0.586483390607102,0.248586554777533
0.587628865979381,0.249487996703952
0.588774341351661,0.250112739006842
0.58991981672394,0.250566766277072
0.59106529209622,0.251595284546232
0.592210767468499,0.252838738437102
0.593356242840779,0.254213369571501
0.594501718213058,0.256407416709666
0.595647193585338,0.261840771696611
0.596792668957617,0.263013425428491
0.597938144329897,0.264236741036687
0.599083619702176,0.265110526125977
0.600229095074456,0.265740632347787
0.601374570446735,0.266268176302672
0.602520045819015,0.266964623449666
0.603665521191294,0.267877382043014
0.604810996563574,0.268258408682046
0.605956471935853,0.268502193916563
0.607101947308133,0.268668952075399
0.608247422680412,0.268820896074411
0.609392898052692,0.269064992080403
0.610538373424971,0.269207612041576
0.611683848797251,0.269358871996979
0.61282932416953,0.269440984074545
0.61397479954181,0.26960589793743
0.615120274914089,0.269752104089807
0.616265750286369,0.269838594574721
0.617411225658648,0.269972180916235
0.618556701030928,0.270056467467818
0.619702176403207,0.27013897641523
0.620847651775487,0.270251742262814
0.621993127147766,0.270318638088895
0.623138602520046,0.270471864432672
0.624284077892325,0.270545619477504
0.625429553264605,0.270662389317523
0.626575028636884,0.270724653741721
0.627720504009164,0.270777951910837
0.628865979381443,0.270875863577782
0.630011454753723,0.270934178120898
0.631156930126002,0.270979507429183
0.632302405498282,0.271064455663677
0.633447880870561,0.271123976545145
0.634593356242841,0.271234373850979
0.63573883161512,0.271318509216418
0.6368843069874,0.27138964326417
0.638029782359679,0.271482815874604
0.639175257731959,0.271607451799651
0.640320733104238,0.271702411446145
0.641466208476518,0.27180700232089
0.642611683848797,0.271978569446109
0.643757159221077,0.272213519316642
0.644902634593356,0.272407141348146
0.646048109965636,0.272557438367069
0.647193585337915,0.272854793533768
0.648339060710195,0.273049698023495
0.649484536082474,0.273432888457456
0.650630011454754,0.27406855143174
0.651775486827033,0.274479877092438
0.652920962199313,0.274981804334509
0.654066437571592,0.275422783038308
0.655211912943872,0.275664264165408
0.656357388316151,0.276912396727469
0.657502863688431,0.278669650684753
0.65864833906071,0.281070808751027
0.65979381443299,0.283691064996823
0.660939289805269,0.289279840052405
0.662084765177549,0.293928964082678
0.663230240549828,0.296522787252142
0.664375715922108,0.298330474164764
0.665521191294387,0.299631632808869
0.666666666666667,0.301050187543202
0.667812142038946,0.301638922652359
0.668957617411226,0.302696862146391
0.670103092783505,0.303195578513765
0.671248568155785,0.303864093769589
0.672394043528064,0.30454595554527
0.673539518900344,0.305108977558213
0.674684994272623,0.305833741630804
0.675830469644903,0.306298274637164
0.676975945017182,0.306641729582911
0.678121420389462,0.307131185458169
0.679266895761741,0.307481766534075
0.680412371134021,0.307873377206434
0.6815578465063,0.308173085703445
0.68270332187858,0.308388652811181
0.683848797250859,0.308761110173357
0.684994272623139,0.309159209853323
0.686139747995418,0.309475999037083
0.687285223367698,0.309669320187315
0.688430698739977,0.3099561375913
0.689576174112257,0.310467997414593
0.690721649484536,0.310710732422332
0.691867124856816,0.311099492823379
0.693012600229095,0.311374528577385
0.694158075601375,0.311611112260049
0.695303550973654,0.311941675174223
0.696449026345934,0.31222362800282
0.697594501718213,0.312575843497478
0.698739977090493,0.312803152989127
0.699885452462772,0.3130582484927
0.701030927835051,0.31326311215445
0.702176403207331,0.313607564823462
0.703321878579611,0.314011641284096
0.70446735395189,0.314338975934976
0.70561282932417,0.31468076122241
0.706758304696449,0.314982523511461
0.707903780068729,0.31529573943139
0.709049255441008,0.315685780159661
0.710194730813288,0.316172953925907
0.711340206185567,0.316644931947134
0.712485681557847,0.316954443450194
0.713631156930126,0.317302063217878
0.714776632302406,0.317581477016689
0.715922107674685,0.317980983604018
0.717067583046964,0.318489478871279
0.718213058419244,0.318861694624485
0.719358533791523,0.319158075646161
0.720504009163803,0.319433095200817
0.721649484536082,0.319788326130671
0.722794959908362,0.320367213852569
0.723940435280641,0.32081555348216
0.725085910652921,0.321342771672509
0.7262313860252,0.322071265101597
0.72737686139748,0.323108032739701
0.728522336769759,0.324110495847792
0.729667812142039,0.324906812665303
0.730813287514318,0.327082289458515
0.731958762886598,0.328938046566492
0.733104238258877,0.336823523758623
0.734249713631157,0.352180070954959
0.735395189003436,0.382225946075364
0.736540664375716,0.386718827291503
0.737686139747995,0.38783945279902
0.738831615120275,0.388993265920156
0.739977090492554,0.389637493402013
0.741122565864834,0.390398617611076
0.742268041237113,0.391020083125212
0.743413516609393,0.391751568277674
0.744558991981672,0.392299624814862
0.745704467353952,0.392813932987293
0.746849942726231,0.393190766815395
0.747995418098511,0.393443354057452
0.74914089347079,0.393633974895807
0.75028636884307,0.394039492465678
0.751431844215349,0.394556352152901
0.752577319587629,0.394803092926559
0.753722794959908,0.395102803819951
0.754868270332188,0.395384168904072
0.756013745704467,0.395725747615953
0.757159221076747,0.396019957743404
0.758304696449026,0.396531521066657
0.759450171821306,0.3969767794464
0.760595647193585,0.397390797573443
0.761741122565865,0.397934842774306
0.762886597938144,0.398342034690826
0.764032073310424,0.398649868844821
0.765177548682703,0.398809196964068
0.766323024054983,0.398994177254364
0.767468499427262,0.399169099015388
0.768613974799542,0.399510004259362
0.769759450171821,0.399843472085937
0.770904925544101,0.400162994291087
0.77205040091638,0.400341091380818
0.77319587628866,0.400715484193025
0.774341351660939,0.400938626168147
0.775486827033219,0.401213591830671
0.776632302405498,0.401437719298457
0.777777777777778,0.401651396374532
0.778923253150057,0.401831388419415
0.780068728522337,0.401991056383675
0.781214203894616,0.402210066748859
0.782359679266896,0.4023731982552
0.783505154639175,0.402616163277716
0.784650630011455,0.40276172868872
0.785796105383734,0.402927496082182
0.786941580756014,0.403112612865171
0.788087056128293,0.403321003478124
0.789232531500573,0.403579359304463
0.790378006872852,0.403823665468344
0.791523482245132,0.403896206740814
0.792668957617411,0.404036128159972
0.793814432989691,0.40420452559073
0.79495990836197,0.404371144067156
0.79610538373425,0.404633741273934
0.797250859106529,0.404831397656317
0.798396334478809,0.405021973725018
0.799541809851088,0.405269351943412
0.800687285223368,0.405600059643205
0.801832760595647,0.40579196211035
0.802978235967927,0.406033332134729
0.804123711340206,0.406163680590659
0.805269186712486,0.406372069610838
0.806414662084765,0.406549690100907
0.807560137457045,0.406809587133579
0.808705612829324,0.407355163253302
0.809851088201604,0.407861203068598
0.810996563573883,0.408323845824477
0.812142038946163,0.408881779512043
0.813287514318442,0.409451152124661
0.814432989690722,0.4105813919629
0.815578465063001,0.41210941063059
0.816723940435281,0.414130601512215
0.81786941580756,0.416787023335017
0.81901489117984,0.419086075253272
0.820160366552119,0.421821494843305
0.821305841924399,0.425520655283294
0.822451317296678,0.42888989662328
0.823596792668958,0.433911945251698
0.824742268041237,0.43595257701465
0.825887743413517,0.441505719591362
0.827033218785796,0.445406904777462
0.828178694158076,0.453397324050186
0.829324169530355,0.461321668653258
0.830469644902635,0.469004027782358
0.831615120274914,0.471235222580999
0.832760595647194,0.473420054428554
0.833906071019473,0.476189402417526
0.835051546391753,0.477936731758709
0.836197021764032,0.478663354414092
0.837342497136312,0.479298803527862
0.838487972508591,0.480060245800151
0.839633447880871,0.480779218460309
0.84077892325315,0.481356301163984
0.84192439862543,0.481618859556309
0.843069873997709,0.482129874905411
0.844215349369989,0.48290031666255
0.845360824742268,0.483779826514024
0.846506300114548,0.484153726448837
0.847651775486827,0.484824424450509
0.848797250859107,0.485230471852339
0.849942726231386,0.485854542585366
0.851088201603665,0.48646033990216
0.852233676975945,0.486739061670073
0.853379152348224,0.487357783469259
0.854524627720504,0.487671847661428
0.855670103092783,0.487909517573277
0.856815578465063,0.48819070602049
0.857961053837342,0.488953977224487
0.859106529209622,0.489373614962777
0.860252004581902,0.49009449813686
0.861397479954181,0.490293425499407
0.862542955326461,0.49066772285631
0.86368843069874,0.491241600080615
0.86483390607102,0.491893588738552
0.865979381443299,0.49221469739499
0.867124856815578,0.492464474143712
0.868270332187858,0.492851509047844
0.869415807560137,0.493275854679508
0.870561282932417,0.493696126945708
0.871706758304696,0.494345785150327
0.872852233676976,0.494747330903177
0.873997709049255,0.495253815840086
0.875143184421535,0.495726686453108
0.876288659793814,0.496092767038849
0.877434135166094,0.49655475820362
0.878579610538373,0.497024776554106
0.879725085910653,0.497748053167165
0.880870561282932,0.498470997769395
0.882016036655212,0.499287728696408
0.883161512027491,0.499750393037245
0.884306987399771,0.50006826240448
0.88545246277205,0.500281073292591
0.88659793814433,0.500743116488642
0.887743413516609,0.50127914533093
0.888888888888889,0.502032751210989
0.890034364261168,0.502789211700737
0.891179839633448,0.503486101814808
0.892325315005727,0.504151913251767
0.893470790378007,0.504673131069063
0.894616265750286,0.505496911436537
0.895761741122566,0.506298593808579
0.896907216494845,0.507007509605294
0.898052691867125,0.508181852640103
0.899198167239404,0.509594281463184
0.900343642611684,0.51089005717922
0.901489117983963,0.51225729585063
0.902634593356243,0.513804981139728
0.903780068728522,0.515230587373889
0.904925544100802,0.5166083571019
0.906071019473081,0.518627580318599
0.907216494845361,0.520804376574518
0.90836197021764,0.523758073861192
0.90950744558992,0.528546369049536
0.910652920962199,0.530755272477631
0.911798396334479,0.534368095060198
0.912943871706758,0.538014720372105
0.914089347079038,0.543284563664901
0.915234822451317,0.547638812771927
0.916380297823597,0.550813044213239
0.917525773195876,0.555690643432135
0.918671248568156,0.559304639514487
0.919816723940435,0.566044523419132
0.920962199312715,0.572882259041903
0.922107674684994,0.580829090088347
0.923253150057274,0.6113028925045
0.924398625429553,0.872652111736992
0.925544100801833,0.885245110369711
0.926689576174112,0.892474658349079
0.927835051546392,0.895590434425001
0.928980526918671,0.899793812089193
0.930126002290951,0.902888653133908
0.93127147766323,0.905322286701767
0.93241695303551,0.908899181989505
0.933562428407789,0.911818566187171
0.934707903780069,0.917102154846871
0.935853379152348,0.921150328172367
0.936998854524628,0.924477297995678
0.938144329896907,0.926463809649422
0.939289805269187,0.929133682216971
0.940435280641466,0.933070786632735
0.941580756013746,0.936748851603364
0.942726231386025,0.940634537259326
0.943871706758305,0.944277157709541
0.945017182130584,0.948724706757014
0.946162657502864,0.951498437612436
0.947308132875143,0.956757614838151
0.948453608247423,0.959689785812284
0.949599083619702,0.961754482948548
0.950744558991982,0.965037122978335
0.951890034364261,0.96876640649283
0.953035509736541,0.972736235339829
0.95418098510882,0.974776419768455
0.9553264604811,0.980365342721066
0.956471935853379,0.985903089081867
0.957617411225659,0.988704008208321
0.958762886597938,0.995501301090068
0.959908361970218,1.00202040348235
0.961053837342497,1.01264508101649
0.962199312714777,1.03451491310342
0.963344788087056,1.03814618587431
0.964490263459336,1.03985242614094
0.965635738831615,1.04166544328516
0.966781214203895,1.04310646868747
0.967926689576174,1.04423228786248
0.969072164948454,1.04544786569677
0.970217640320733,1.04646727321617
0.971363115693013,1.04703555194772
0.972508591065292,1.04829990873767
0.973654066437572,1.0488490078847
0.974799541809851,1.04942867979459
0.975945017182131,1.05076362390152
0.97709049255441,1.05153689339018
0.97823596792669,1.05228505299743
0.979381443298969,1.05280182062433
0.980526918671249,1.05312556308162
0.981672394043528,1.05370905799818
0.982817869415808,1.05441566566573
0.983963344788087,1.05472942750259
0.985108820160367,1.05554582875035
0.986254295532646,1.05580954026507
0.987399770904926,1.05660660442094
0.988545246277205,1.05753140065503
0.989690721649485,1.05804957992646
0.990836197021764,1.05850404235267
0.991981672394044,1.05903738476077
0.993127147766323,1.0595714728976
0.994272623138603,1.06024009818536
0.995418098510882,1.0611177034767
0.996563573883162,1.06255130373798
0.997709049255441,1.06349421666235
0.998854524627721,1.06502586052846
1,1.3328581816915


==> data/toa_no_init_center_point.txt <==
0,0.0284925713771526
0.0011454753722795,0.0307170972961602
0.00229095074455899,0.03136589246931
0.00343642611683849,0.0319079362489975
0.00458190148911798,0.0326838065871232
0.00572737686139748,0.0330988433739945
0.00687285223367698,0.0334478917869521
0.00801832760595647,0.0338447686033261
0.00916380297823597,0.0341365099264859
0.0103092783505155,0.0344028342978605
0.011454753722795,0.0346271975826684
0.0126002290950745,0.0347921704008069
0.013745704467354,0.0350388041080251
0.0148911798396334,0.0352068236634383
0.0160366552119129,0.0353718348660565
0.0171821305841924,0.0356775685943713
0.0183276059564719,0.0359568152370786
0.0194730813287514,0.0361657469690324
0.0206185567010309,0.0363434936966731
0.0217640320733104,0.0368890654511689
0.0229095074455899,0.0374605618727083
0.0240549828178694,0.0378884104678303
0.0252004581901489,0.0382726476287528
0.0263459335624284,0.0411830141223244
0.0274914089347079,0.0461427237299944
0.0286368843069874,0.0480463547942295
0.0297823596792669,0.0491906025080332
0.0309278350515464,0.0835010946818113
0.0320733104238259,0.0852728724443823
0.0332187857961054,0.0864302377370831
0.0343642611683849,0.0873570332624214
0.0355097365406644,0.0879901172050524
0.0366552119129439,0.0883315394708375
0.0378006872852234,0.0887182453801423
0.0389461626575029,0.0890125275006372
0.0400916380297824,0.089184330819125
0.0412371134020619,0.0893828807200457
0.0423825887743414,0.0896971992911884
0.0435280641466208,0.0898547246823453
0.0446735395189003,0.0900965809152122
0.0458190148911798,0.090509610931379
0.0469644902634593,0.0906571043511923
0.0481099656357388,0.0908360766938426
0.0492554410080183,0.0910179605291353
0.0504009163802978,0.0911062563654078
0.0515463917525773,0.0913131297091817
0.0526918671248568,0.0914657989315718
0.0538373424971363,0.0916335983370541
0.0549828178694158,0.091771985296156
0.0561282932416953,0.0920708030931476
0.0572737686139748,0.0922523604700779
0.0584192439862543,0.092399781824494
0.0595647193585338,0.0926967012826051
0.0607101947308133,0.0928252930852994
0.0618556701030928,0.093017275087728
0.0630011454753723,0.0932201089291184
0.0641466208476518,0.09357852629707
0.0652920962199313,0.0938920428291224
0.0664375715922108,0.094294993852403
0.0675830469644903,0.0948770876657728
0.0687285223367698,0.105673260658419
0.0698739977090493,0.138967395651084
0.0710194730813287,0.151063406818606
0.0721649484536082,0.156726121720166
0.0733104238258877,0.15822089167131
0.0744558991981672,0.159273943203356
0.0756013745704467,0.160157265388501
0.0767468499427262,0.160671926653191
0.0778923253150057,0.16133321134461
0.0790378006872852,0.161603094437483
0.0801832760595647,0.162073059319622
0.0813287514318442,0.162375978769229
0.0824742268041237,0.162858488103581
0.0836197021764032,0.163434296006075
0.0847651775486827,0.163833184176974
0.0859106529209622,0.164176564031439
0.0870561282932417,0.164542864114747
0.0882016036655212,0.164823786064044
0.0893470790378007,0.165184917246776
0.0904925544100802,0.165545933628772
0.0916380297823597,0.165886647957701
0.0927835051546392,0.16620047110231
0.0939289805269187,0.166415669572475
0.0950744558991982,0.166654816564064
0.0962199312714777,0.16699590280973
0.0973654066437572,0.16725843259443
0.0985108820160367,0.167632705458734
0.0996563573883162,0.167899898484345
0.100801832760596,0.168319022556708
0.101947308132875,0.168609446977755
0.103092783505155,0.168952679714082
0.104238258877434,0.169237362903861
0.105383734249714,0.169449434429305
0.106529209621993,0.169868058716661
0.107674684994273,0.170037954545292
0.108820160366552,0.170522392500062
0.109965635738832,0.170819024269594
0.111111111111111,0.171259915673676
0.112256586483391,0.171485039801774
0.11340206185567,0.171844716589943
0.11454753722795,0.172077616897735
0.115693012600229,0.17247141069973
0.116838487972509,0.173028467987572
0.117983963344788,0.173480869808204
0.119129438717068,0.173830372482295
0.120274914089347,0.174274700795402
0.121420389461627,0.174616082388367
0.122565864833906,0.175179825354764
0.123711340206186,0.175565765067696
0.124856815578465,0.176019432421059
0.126002290950745,0.176605405250375
0.127147766323024,0.176893489870167
0.128293241695304,0.177288229660036
0.129438717067583,0.177684654712373
0.130584192439863,0.17803189100407
0.131729667812142,0.178423261271246
0.132875143184422,0.179043900816604
0.134020618556701,0.179454050803888
0.135166093928981,0.17991231203937
0.13631156930126,0.180283787774704
0.13745704467354,0.180723975161958
0.138602520045819,0.180945231832188
0.139747995418099,0.181364733206323
0.140893470790378,0.18170643235937
0.142038946162657,0.18196628092063
0.143184421534937,0.182360978032972
0.144329896907216,0.182643222741595
0.145475372279496,0.182758488961625
0.146620847651775,0.18298818920098
0.147766323024055,0.183384851740446
0.148911798396334,0.183729883112494
0.150057273768614,0.184098054922166
0.151202749140893,0.184432689312772
0.152348224513173,0.184703645431848
0.153493699885452,0.184954941351478
0.154639175257732,0.185202620991318
0.155784650630011,0.185392893845947
0.156930126002291,0.185516533019562
0.15807560137457,0.185694369868587
0.15922107674685,0.185841150814823
0.160366552119129,0.186017604110593
0.161512027491409,0.18619570632976
0.162657502863688,0.186336769152444
0.163802978235968,0.186535092235545
0.164948453608247,0.186761925214213
0.166093928980527,0.186869890492382
0.167239404352806,0.186988384949717
0.168384879725086,0.187056963034323
0.169530355097365,0.187206613019688
0.170675830469645,0.187381221342562
0.171821305841924,0.187442440715497
0.172966781214204,0.187568863458058
0.174112256586483,0.187694283611122
0.175257731958763,0.18777237014538
0.176403207331042,0.187858101224706
0.177548682703322,0.188004125772131
0.178694158075601,0.188072976638826
0.179839633447881,0.188207817185052
0.18098510882016,0.188316639472413
0.18213058419244,0.1884437862039
0.183276059564719,0.188531046600766
0.184421534936999,0.188653635225446
0.185567010309278,0.188755351277373
0.186712485681558,0.188896730350251
0.187857961053837,0.18899647737316
0.189003436426117,0.189075985486901
0.190148911798396,0.18916172282821
0.191294387170676,0.189252034783641
0.192439862542955,0.189368741332578
0.193585337915235,0.189417558820005
0.194730813287514,0.189494125976411
0.195876288659794,0.189587244309511
0.197021764032073,0.189662105681648
0.198167239404353,0.189738826846523
0.199312714776632,0.189803556270881
0.200458190148912,0.189881020119478
0.201603665521191,0.189999411962164
0.202749140893471,0.19007849158807
0.20389461626575,0.190151427584754
0.20504009163803,0.190242986296946
0.206185567010309,0.190308460830604
0.207331042382589,0.190395660821429
0.208476517754868,0.190449790390221
0.209621993127148,0.190506332200633
0.210767468499427,0.190569877787751
0.211912943871707,0.190637309957164
0.213058419243986,0.190753132831571
0.214203894616266,0.190818217197817
0.215349369988545,0.190915445250111
0.216494845360825,0.191009304191776
0.217640320733104,0.191116737554338
0.218785796105384,0.1911827105894
0.219931271477663,0.191261401758959
0.221076746849943,0.191359064758716
0.222222222222222,0.19143195443786
0.223367697594502,0.191500854957
0.224513172966781,0.191612369899466
0.225658648339061,0.191699457893363
0.22680412371134,0.19180601007985
0.22794959908362,0.191907757234573
0.229095074455899,0.192061205363431
0.230240549828179,0.192185741830383
0.231386025200458,0.19229362383482
0.232531500572738,0.192447297573847
0.233676975945017,0.192567238370707
0.234822451317297,0.192675980600979
0.235967926689576,0.192839008563336
0.237113402061856,0.193067170284111
0.238258877434135,0.193214794260733
0.239404352806415,0.193414119083177
0.240549828178694,0.193590163923676
0.241695303550974,0.193762649571064
0.242840778923253,0.193903016156848
0.243986254295533,0.194208448586236
0.245131729667812,0.194323561200677
0.246277205040092,0.194696950932892
0.247422680412371,0.194919641878679
0.248568155784651,0.195195124654762
0.24971363115693,0.195587754614866
0.25085910652921,0.195811266769962
0.252004581901489,0.19614787375028
0.253150057273769,0.196531405378314
0.254295532646048,0.196849326571743
0.255441008018328,0.197077373963574
0.256586483390607,0.197389375791166
0.257731958762887,0.197718766992266
0.258877434135166,0.197954703348154
0.260022909507446,0.198072278136478
0.261168384879725,0.198206267361468
0.262313860252005,0.198611623291299
0.263459335624284,0.198967650066529
0.264604810996564,0.199274118406632
0.265750286368843,0.1996294038128
0.266895761741123,0.200222082750605
0.268041237113402,0.200901820784892
0.269186712485682,0.201420398829176
0.270332187857961,0.201962314273808
0.271477663230241,0.202207065181253
0.27262313860252,0.202736103030176
0.2737686139748,0.203006946980579
0.274914089347079,0.20359187274727
0.276059564719359,0.204063236248933
0.277205040091638,0.204707363166832
0.278350515463918,0.204971394609402
0.279495990836197,0.2051870045843
0.280641466208477,0.205698368140293
0.281786941580756,0.205990375315641
0.282932416953036,0.206348960639368
0.284077892325315,0.20658570135333
0.285223367697594,0.206833255489627
0.286368843069874,0.207146603625177
0.287514318442153,0.207431049030439
0.288659793814433,0.207746653833198
0.289805269186713,0.207923897372621
0.290950744558992,0.208210438949828
0.292096219931271,0.208405405618125
0.293241695303551,0.208689261527959
0.29438717067583,0.208848076946383
0.29553264604811,0.209060730851134
0.296678121420389,0.209170618955968
0.297823596792669,0.209358695909786
0.298969072164948,0.209554183090662
0.300114547537228,0.209783804494064
0.301260022909507,0.209931019250557
0.302405498281787,0.210041098974259
0.303550973654066,0.21011278297021
0.304696449026346,0.210280173916916
0.305841924398625,0.21043164274682
0.306987399770905,0.210549517619788
0.308132875143184,0.210701088232075
0.309278350515464,0.210846552439303
0.310423825887743,0.211034658262653
0.311569301260023,0.211212971736429
0.312714776632302,0.211328829167935
0.313860252004582,0.211508226189761
0.315005727376861,0.211753301412049
0.316151202749141,0.211909762542037
0.31729667812142,0.212014076729432
0.3184421534937,0.212184047272988
0.319587628865979,0.212358128017595
0.320733104238259,0.212591246652444
0.321878579610538,0.212834141267643
0.323024054982818,0.212937524672076
0.324169530355097,0.213274337355941
0.325315005727377,0.213840524094308
0.326460481099656,0.214045658742331
0.327605956471936,0.214679207843045
0.328751431844215,0.215009735829116
0.329896907216495,0.215317763831677
0.331042382588774,0.215862054576005
0.332187857961054,0.21655862445277
0.333333333333333,0.216991298643369
0.334478808705613,0.217360328220189
0.335624284077892,0.217591503285037
0.336769759450172,0.217895267044981
0.337915234822451,0.21830498217403
0.339060710194731,0.218545180082978
0.34020618556701,0.218868404020707
0.34135166093929,0.219217811581943
0.342497136311569,0.219551274103598
0.343642611683849,0.220039589388047
0.344788087056128,0.220563170446233
0.345933562428408,0.220819646853191
0.347079037800687,0.221162201884603
0.348224513172967,0.221397995196071
0.349369988545246,0.221915946109603
0.350515463917526,0.222600329976974
0.351660939289805,0.223049797385965
0.352806414662085,0.223313744736
0.353951890034364,0.22373712478315
0.355097365406644,0.224301506765701
0.356242840778923,0.224629451712212
0.357388316151203,0.225095972731313
0.358533791523482,0.225789693696376
0.359679266895762,0.226474841460643
0.360824742268041,0.227084936549937
0.361970217640321,0.228009711640325
0.3631156930126,0.230020444415932
0.36426116838488,0.232290728682779
0.365406643757159,0.233364885873553
0.366552119129439,0.234485554459372
0.367697594501718,0.235217067381474
0.368843069873998,0.236954097870499
0.369988545246277,0.237715306105226
0.371134020618557,0.241974004164539
0.372279495990836,0.243426313428845
0.373424971363116,0.246279508672364
0.374570446735395,0.248557369321905
0.375715922107675,0.249618519439696
0.376861397479954,0.250204172268848
0.378006872852234,0.250697841561617
0.379152348224513,0.251041075359913
0.380297823596793,0.251467853034104
0.381443298969072,0.251904597529334
0.382588774341352,0.252195265523104
0.383734249713631,0.252466982159872
0.384879725085911,0.252620536271506
0.38602520045819,0.25286216344071
0.38717067583047,0.253052320814441
0.388316151202749,0.253303524480773
0.389461626575029,0.253523684094342
0.390607101947308,0.253609798917586
0.391752577319588,0.253793070568428
0.392898052691867,0.253894969377092
0.394043528064147,0.254028472854309
0.395189003436426,0.254147014408788
0.396334478808706,0.25434680537988
0.397479954180985,0.25450634860832
0.398625429553265,0.254690067208562
0.399770904925544,0.254833903856492
0.400916380297824,0.25492485054561
0.402061855670103,0.255038584794656
0.403207331042383,0.25514778873336
0.404352806414662,0.255238035051632
0.405498281786942,0.255339034656389
0.406643757159221,0.255451693845607
0.407789232531501,0.255637382541712
0.40893470790378,0.255784272102447
0.41008018327606,0.255851262385732
0.411225658648339,0.25596963121123
0.412371134020619,0.256070586439553
0.413516609392898,0.256125408610005
0.414662084765178,0.25622022052828
0.415807560137457,0.256352683835914
0.416953035509737,0.256528272689816
0.418098510882016,0.256612892179841
0.419243986254296,0.256775691014715
0.420389461626575,0.256939036707678
0.421534936998855,0.257044757119556
0.422680412371134,0.257185060735531
0.423825887743414,0.257362879052368
0.424971363115693,0.257524146335196
0.426116838487972,0.257686327248734
0.427262313860252,0.257903556046359
0.428407789232531,0.258021583564983
0.429553264604811,0.258274055784429
0.430698739977091,0.258462367586621
0.43184421534937,0.258727884593092
0.43298969072165,0.25909129699488
0.434135166093929,0.259405407211014
0.435280641466208,0.259728691898421
0.436426116838488,0.260202347378718
0.437571592210767,0.260591946602067
0.438717067583047,0.260831803118517
0.439862542955326,0.261454127833338
0.441008018327606,0.261775533810268
0.442153493699885,0.262006220547802
0.443298969072165,0.262226200463631
0.444444444444444,0.262770612277085
0.445589919816724,0.263115999105408
0.446735395189003,0.263336919088118
0.447880870561283,0.263503240074706
0.449026345933562,0.263925473209321
0.450171821305842,0.264287316591127
0.451317296678121,0.264707354396491
0.452462772050401,0.265474383215326
0.45360824742268,0.266181871988593
0.45475372279496,0.267080655686031
0.455899198167239,0.267467334666251
0.457044673539519,0.268372359320046
0.458190148911798,0.268840104488924
0.459335624284078,0.269382444465271
0.460481099656357,0.270884380607686
0.461626575028637,0.273476906157685
0.462772050400916,0.277578467069082
0.463917525773196,0.279109592841999
0.465063001145475,0.282051606070111
0.466208476517755,0.285673576176286
0.467353951890034,0.289742218486889
0.468499427262314,0.292652207497417
0.469644902634593,0.29471520136959
0.470790378006873,0.295919927181673
0.471935853379152,0.297590446251614
0.473081328751432,0.298692465915816
0.474226804123711,0.300002167435493
0.475372279495991,0.300419671858382
0.47651775486827,0.301349471381428
0.47766323024055,0.302052801837771
0.478808705612829,0.302987459626901
0.479954180985109,0.303402364147389
0.481099656357388,0.30402871080221
0.482245131729668,0.304408522689824
0.483390607101947,0.304575586164676
0.484536082474227,0.305061044801198
0.485681557846506,0.305256404080294
0.486827033218786,0.305530925316088
0.487972508591065,0.305798348095107
0.489117983963345,0.306159364701406
0.490263459335624,0.306370971795749
0.491408934707904,0.306681432879097
0.492554410080183,0.306906588870772
0.493699885452463,0.307077587436237
0.494845360824742,0.307357305767647
0.495990836197022,0.307523198825023
0.497136311569301,0.307644541857268
0.498281786941581,0.307893059856383
0.49942726231386,0.308394296660789
0.50057273768614,0.30861631571127
0.501718213058419,0.308885249281204
0.502863688430699,0.309284087970422
0.504009163802978,0.309623343689834
0.505154639175258,0.310040130788917
0.506300114547537,0.310608813987605
0.507445589919817,0.311178044538234
0.508591065292096,0.311907839938347
0.509736540664376,0.312539416216382
0.510882016036655,0.313308561910911
0.512027491408935,0.314193080146751
0.513172966781214,0.314805699257934
0.514318442153494,0.315215690906421
0.515463917525773,0.315562332429659
0.516609392898053,0.316440186781584
0.517754868270332,0.316960386279168
0.518900343642612,0.317182565262685
0.520045819014891,0.317484910618257
0.521191294387171,0.31773426548827
0.52233676975945,0.317945156498025
0.52348224513173,0.318173421924685
0.524627720504009,0.318349569149376
0.525773195876289,0.318549053140252
0.526918671248568,0.318776135878167
0.528064146620848,0.318969468499974
0.529209621993127,0.319129407545724
0.530355097365407,0.319299419570893
0.531500572737686,0.31962796858019
0.532646048109966,0.319758271587905
0.533791523482245,0.319994936176139
0.534936998854525,0.320162079133984
0.536082474226804,0.320446246147825
0.537227949599084,0.32063717833101
0.538373424971363,0.320866660413912
0.539518900343643,0.32100169521396
0.540664375715922,0.321107336468284
0.541809851088202,0.321297682254528
0.542955326460481,0.321456030352894
0.544100801832761,0.321655651205627
0.54524627720504,0.321801317023212
0.54639175257732,0.321933918896875
0.547537227949599,0.322055195232319
0.548682703321879,0.322232537447491
0.549828178694158,0.322410518178364
0.550973654066438,0.32259783679429
0.552119129438717,0.322695396546846
0.553264604810997,0.322905664243787
0.554410080183276,0.323222429228457
0.555555555555556,0.323447512415225
0.556701030927835,0.32369866535531
0.557846506300115,0.323859771644777
0.558991981672394,0.323970849960626
0.560137457044674,0.324126208946973
0.561282932416953,0.324407946962008
0.562428407789233,0.324736789327555
0.563573883161512,0.32491658903823
0.564719358533792,0.325113614822538
0.565864833906071,0.325307056765104
0.56701030927835,0.325585577003714
0.56815578465063,0.325836172372278
0.569301260022909,0.326101541456949
0.570446735395189,0.326407111772031
0.571592210767468,0.326874857550338
0.572737686139748,0.327344124980184
0.573883161512027,0.327617087696586
0.575028636884307,0.327956633689544
0.576174112256586,0.32842759340188
0.577319587628866,0.329060643296454
0.578465063001146,0.329519029122406
0.579610538373425,0.329890689344944
0.580756013745705,0.330457643950695
0.581901489117984,0.330880661837995
0.583046964490263,0.33142378913151
0.584192439862543,0.331764256966741
0.585337915234822,0.33237195840152
0.586483390607102,0.333062262590615
0.587628865979381,0.334170838739561
0.588774341351661,0.334794508666739
0.58991981672394,0.335320071896089
0.59106529209622,0.335903388254472
0.592210767468499,0.336505558802045
0.593356242840779,0.337149951226325
0.594501718213058,0.337890173708734
0.595647193585338,0.338744519902755
0.596792668957617,0.339361969296173
0.597938144329897,0.339969864572688
0.599083619702176,0.340417877822723
0.600229095074456,0.34126963585069
0.601374570446735,0.34170476634382
0.602520045819015,0.342669623465856
0.603665521191294,0.34337455370682
0.604810996563574,0.344146223439606
0.605956471935853,0.344800844051202
0.607101947308133,0.345840470818353
0.608247422680412,0.346527666787846
0.609392898052692,0.348064206423263
0.610538373424971,0.349432087630204
0.611683848797251,0.351204354229407
0.61282932416953,0.352288515971114
0.61397479954181,0.353084727487949
0.615120274914089,0.353832454603351
0.616265750286369,0.355027623173583
0.617411225658648,0.356195321954523
0.618556701030928,0.357124234299598
0.619702176403207,0.358248422298437
0.620847651775487,0.359400641263361
0.621993127147766,0.360109702689237
0.623138602520046,0.360739015217144
0.624284077892325,0.361202716313782
0.625429553264605,0.362150103721366
0.626575028636884,0.362852517972937
0.627720504009164,0.363427336070959
0.628865979381443,0.36410966119227
0.630011454753723,0.364672377611998
0.631156930126002,0.365431608474479
0.632302405498282,0.366009413499666
0.633447880870561,0.366490082702885
0.634593356242841,0.366741142083334
0.63573883161512,0.367059045064225
0.6368843069874,0.367453811893464
0.638029782359679,0.367691889073951
0.639175257731959,0.367888654288873
0.640320733104238,0.368018952486708
0.641466208476518,0.368275259187769
0.642611683848797,0.368410452820668
0.643757159221077,0.368628359203877
0.644902634593356,0.368819314683635
0.646048109965636,0.369204349030265
0.647193585337915,0.36925950006059
0.648339060710195,0.369435572603526
0.649484536082474,0.369652310476196
0.650630011454754,0.36996169785845
0.651775486827033,0.370237952835063
0.652920962199313,0.370510833966466
0.654066437571592,0.370871409391968
0.655211912943872,0.371347980052191
0.656357388316151,0.37239919034935
0.657502863688431,0.373152053478346
0.65864833906071,0.374287409150037
0.65979381443299,0.375090834911631
0.660939289805269,0.375972409591246
0.662084765177549,0.377320530901407
0.663230240549828,0.378509741399155
0.664375715922108,0.379265503863839
0.665521191294387,0.380616165880374
0.666666666666667,0.38145990898182
0.667812142038946,0.382415600531207
0.668957617411226,0.384051829464405
0.670103092783505,0.385289367152798
0.671248568155785,0.387048649075199
0.672394043528064,0.388288316160761
0.673539518900344,0.389221965037231
0.674684994272623,0.390513746553562
0.675830469644903,0.393468138494904
0.676975945017182,0.406807848228811
0.678121420389462,0.41391088281605
0.679266895761741,0.41929093611541
0.680412371134021,0.422964732711646
0.6815578465063,0.425310073934748
0.68270332187858,0.428601609012312
0.683848797250859,0.429553696733642
0.684994272623139,0.430278430425643
0.686139747995418,0.430600350519928
0.687285223367698,0.431073409870428
0.688430698739977,0.431373978374269
0.689576174112257,0.431916946602423
0.690721649484536,0.432271802645144
0.691867124856816,0.432606188607625
0.693012600229095,0.432959741740748
0.694158075601375,0.433197416968167
0.695303550973654,0.433487391187575
0.696449026345934,0.433765112629592
0.697594501718213,0.43395011286852
0.698739977090493,0.434098932833629
0.699885452462772,0.434414175801147
0.701030927835051,0.434749258089794
0.702176403207331,0.434968030366821
0.703321878579611,0.435279055153058
0.70446735395189,0.435472299416396
0.70561282932417,0.435613940250097
0.706758304696449,0.435719381229181
0.707903780068729,0.435907437721078
0.709049255441008,0.436086425414444
0.710194730813288,0.436231614382088
0.711340206185567,0.436450345899626
0.712485681557847,0.436590022785512
0.713631156930126,0.436756536371708
0.714776632302406,0.436932300368733
0.715922107674685,0.437068922134174
0.717067583046964,0.437197030513681
0.718213058419244,0.437412856441655
0.719358533791523,0.437579482272422
0.720504009163803,0.437692081138076
0.721649484536082,0.437835462402563
0.722794959908362,0.438006567100456
0.723940435280641,0.438187620127486
0.725085910652921,0.438440652582011
0.7262313860252,0.438646281526615
0.72737686139748,0.438777587798907
0.728522336769759,0.438962607558343
0.729667812142039,0.439180794089735
0.730813287514318,0.439433615866624
0.731958762886598,0.439670798351541
0.733104238258877,0.439999361347909
0.734249713631157,0.44024909372453
0.735395189003436,0.440464719352223
0.736540664375716,0.440798524775618
0.737686139747995,0.440959397814245
0.738831615120275,0.441320335123201
0.739977090492554,0.441647225590146
0.741122565864834,0.4419887459634
0.742268041237113,0.442297060465164
0.743413516609393,0.442708167497526
0.744558991981672,0.443266381933444
0.745704467353952,0.443755063959075
0.746849942726231,0.444238960849429
0.747995418098511,0.445096035440074
0.74914089347079,0.445629163663503
0.75028636884307,0.446359780549911
0.751431844215349,0.446960705989028
0.752577319587629,0.447940562588402
0.753722794959908,0.450844913407509
0.754868270332188,0.452982726553454
0.756013745704467,0.455712512312357
0.757159221076747,0.457203548568118
0.758304696449026,0.459536273955182
0.759450171821306,0.461349330533964
0.760595647193585,0.462282235220663
0.761741122565865,0.463746053771297
0.762886597938144,0.46548471884463
0.764032073310424,0.468173649084092
0.765177548682703,0.471822035765046
0.766323024054983,0.475308068417373
0.767468499427262,0.478539134842333
0.768613974799542,0.481866510327245
0.769759450171821,0.486233645250399
0.770904925544101,0.490438760147063
0.77205040091638,0.49485488871669
0.77319587628866,0.498541293292412
0.774341351660939,0.501938589395993
0.775486827033219,0.504415115115904
0.776632302405498,0.506831792905364
0.777777777777778,0.51003021918709
0.778923253150057,0.511821775000151
0.780068728522337,0.512972032764803
0.781214203894616,0.513608310731961
0.782359679266896,0.514560333013882
0.783505154639175,0.515312927289233
0.784650630011455,0.516166819014549
0.785796105383734,0.517121499554161
0.786941580756014,0.517405762410501
0.788087056128293,0.518462058161647
0.789232531500573,0.51901933199605
0.790378006872852,0.519946066760957
0.791523482245132,0.520693657956646
0.792668957617411,0.521133616381247
0.793814432989691,0.521798315080026
0.79495990836197,0.522170548786813
0.79610538373425,0.522970743579079
0.797250859106529,0.523244312786116
0.798396334478809,0.523630875480041
0.799541809851088,0.523965717498414
0.800687285223368,0.524553491229994
0.801832760595647,0.52510663308349
0.802978235967927,0.525617891932201
0.804123711340206,0.525927046745431
0.805269186712486,0.526512837709333
0.806414662084765,0.52709386930848
0.807560137457045,0.527517676138563
0.808705612829324,0.528051002302204
0.809851088201604,0.52867280389895
0.810996563573883,0.529382760511202
0.812142038946163,0.530204220102234
0.813287514318442,0.531142789012531
0.814432989690722,0.532230915127347
0.815578465063001,0.533519007840627
0.816723940435281,0.535131128098408
0.81786941580756,0.53690172316677
0.81901489117984,0.540522185933169
0.820160366552119,0.541919542894112
0.821305841924399,0.543950561789508
0.822451317296678,0.546194736119165
0.823596792668958,0.55079704389962
0.824742268041237,0.553352879468034
0.825887743413517,0.558161181112722
0.827033218785796,0.561038855606007
0.828178694158076,0.565138495375788
0.829324169530355,0.568256985442403
0.830469644902635,0.570744323621314
0.831615120274914,0.573511166677174
0.832760595647194,0.57569674353899
0.833906071019473,0.578738438378573
0.835051546391753,0.581776959661466
0.836197021764032,0.584562038781819
0.837342497136312,0.587139933869055
0.838487972508591,0.59193933346263
0.839633447880871,0.594903904535364
0.84077892325315,0.598483217794458
0.84192439862543,0.602705847791478
0.843069873997709,0.608541249006403
0.844215349369989,0.615535169127656
0.845360824742268,0.622744959656318
0.846506300114548,0.628423353859099
0.847651775486827,0.630919970124211
0.848797250859107,0.633154758322663
0.849942726231386,0.635632280372431
0.851088201603665,0.637908189440002
0.852233676975945,0.639322255903706
0.853379152348224,0.641688434548799
0.854524627720504,0.644529103140755
0.855670103092783,0.646565131041337
0.856815578465063,0.648372996284154
0.857961053837342,0.649698486913579
0.859106529209622,0.651067148229485
0.860252004581902,0.651817286427027
0.861397479954181,0.653156606945268
0.862542955326461,0.65364686915704
0.86368843069874,0.65437033146559
0.86483390607102,0.655033579988526
0.865979381443299,0.655496361758885
0.867124856815578,0.656357513915937
0.868270332187858,0.656856888186748
0.869415807560137,0.657216119230342
0.870561282932417,0.657848961864602
0.871706758304696,0.658683237801928
0.872852233676976,0.659286280843553
0.873997709049255,0.659671228549278
0.875143184421535,0.660763847735191
0.876288659793814,0.661099278585727
0.877434135166094,0.66200822078996
0.878579610538373,0.663673968300998
0.879725085910653,0.664789674184011
0.880870561282932,0.665615446380608
0.882016036655212,0.666361822100397
0.883161512027491,0.667558233174792
0.884306987399771,0.669595107007352
0.88545246277205,0.670803809294281
0.88659793814433,0.672830073553282
0.887743413516609,0.674783301804389
0.888888888888889,0.676899893078067
0.890034364261168,0.679423385200514
0.891179839633448,0.681446651419633
0.892325315005727,0.683394483660069
0.893470790378007,0.685196167738381
0.894616265750286,0.68869034694698
0.895761741122566,0.690394585844786
0.896907216494845,0.691773921941905
0.898052691867125,0.694100156345304
0.899198167239404,0.695162945299746
0.900343642611684,0.697251143001431
0.901489117983963,0.698917657032423
0.902634593356243,0.701388923430237
0.903780068728522,0.703239174611418
0.904925544100802,0.70480022862077
0.906071019473081,0.706965498522983
0.907216494845361,0.708076578525701
0.90836197021764,0.709093470990434
0.90950744558992,0.711049128555261
0.910652920962199,0.712359487923183
0.911798396334479,0.714196267929387
0.912943871706758,0.714945465251313
0.914089347079038,0.717170033075667
0.915234822451317,0.71891892642358
0.916380297823597,0.72098271819143
0.917525773195876,0.723672014462466
0.918671248568156,0.727141980722688
0.919816723940435,0.741607889941276
0.920962199312715,0.770732560388694
0.922107674684994,0.782008212947518
0.923253150057274,0.793314390160709
0.924398625429553,1.19966920598853
0.925544100801833,1.20538504119839
0.926689576174112,1.20908844989226
0.927835051546392,1.21088845797296
0.928980526918671,1.2119401731074
0.930126002290951,1.21347309327049
0.93127147766323,1.2150809755706
0.93241695303551,1.21615968745482
0.933562428407789,1.21745583022693
0.934707903780069,1.21874147612281
0.935853379152348,1.21912838328318
0.936998854524628,1.21998041949179
0.938144329896907,1.22126490743805
0.939289805269187,1.22204551371533
0.940435280641466,1.22268414112635
0.941580756013746,1.2234754964664
0.942726231386025,1.22466015485645
0.943871706758305,1.22559015142198
0.945017182130584,1.22625630720684
0.946162657502864,1.22722335188234
0.947308132875143,1.22810886784439
0.948453608247423,1.2288319227064
0.949599083619702,1.22953254204572
0.950744558991982,1.23048742106618
0.951890034364261,1.23177043043815
0.953035509736541,1.23272545345069
0.95418098510882,1.23408865425137
0.9553264604811,1.23518201967516
0.956471935853379,1.23626775972518
0.957617411225659,1.23754559096949
0.958762886597938,1.2395676316656
0.959908361970218,1.24174012384286
0.961053837342497,1.24540565617583
0.962199312714777,1.25760663760011
0.963344788087056,14.9837704734631
0.964490263459336,15.0214179324403
0.965635738831615,15.0417297918726
0.966781214203895,15.0493743817703
0.967926689576174,15.0609611534336
0.969072164948454,15.0675712365203
0.970217640320733,15.0791862274197
0.971363115693013,15.0853879934711
0.972508591065292,15.0939513005047
0.973654066437572,15.1004741796542
0.974799541809851,15.114121598405
0.975945017182131,15.1209399654086
0.97709049255441,15.1327079255942
0.97823596792669,15.1398779654741
0.979381443298969,15.1498196170216
0.980526918671249,15.1579666612754
0.981672394043528,15.1695199978932
0.982817869415808,15.1848225349651
0.983963344788087,15.1913331610036
0.985108820160367,15.198362153032
0.986254295532646,15.2031046504014
0.987399770904926,15.2119217135419
0.988545246277205,15.2199509476454
0.989690721649485,15.2259584378358
0.990836197021764,15.2337255719276
0.991981672394044,15.2404786209112
0.993127147766323,15.2447729033115
0.994272623138603,15.2521262974078
0.995418098510882,15.2640536467883
0.996563573883162,15.2783403634951
0.997709049255441,15.2990974411885
0.998854524627721,15.3498317945023
1,15.4188022080556


==> data/toa_no_init_std_dev_3.txt <==
0,0.00241577340088207
0.0011454753722795,0.0177063685973041
0.00229095074455899,0.0209879997258565
0.00343642611683849,0.0236164883519067
0.00458190148911798,0.0254697507528007
0.00572737686139748,0.0274693265747117
0.00687285223367698,0.0292649734744896
0.00801832760595647,0.0312247424063856
0.00916380297823597,0.0320881921255739
0.0103092783505155,0.0326584386981603
0.011454753722795,0.0333796037717302
0.0126002290950745,0.0341375307947522
0.013745704467354,0.0349673891872238
0.0148911798396334,0.0355570121038667
0.0160366552119129,0.0365800705663162
0.0171821305841924,0.0374051367247864
0.0183276059564719,0.0385226325728128
0.0194730813287514,0.0395200077187379
0.0206185567010309,0.0412403564344578
0.0217640320733104,0.0427530943898566
0.0229095074455899,0.0436812550688647
0.0240549828178694,0.0452514498393012
0.0252004581901489,0.0461567015346948
0.0263459335624284,0.0469842167074177
0.0274914089347079,0.0480753797148323
0.0286368843069874,0.0492140331259344
0.0297823596792669,0.0504748047564317
0.0309278350515464,0.0529763294079348
0.0320733104238259,0.0547075916332271
0.0332187857961054,0.0563885419422707
0.0343642611683849,0.0579529212328192
0.0355097365406644,0.0592940807450281
0.0366552119129439,0.061908939039817
0.0378006872852234,0.063416902512646
0.0389461626575029,0.0646235513828346
0.0400916380297824,0.0654770586714076
0.0412371134020619,0.0672326097155222
0.0423825887743414,0.0678091627303657
0.0435280641466208,0.0683666144946403
0.0446735395189003,0.069038416860116
0.0458190148911798,0.0700556212258872
0.0469644902634593,0.0709413066349057
0.0481099656357388,0.0728965633718184
0.0492554410080183,0.0747989344944565
0.0504009163802978,0.0764202737213818
0.0515463917525773,0.0785111540680507
0.0526918671248568,0.0795767564726807
0.0538373424971363,0.0808191224312753
0.0549828178694158,0.0821467492025694
0.0561282932416953,0.0842827438454008
0.0572737686139748,0.0852902217368567
0.0584192439862543,0.0864879696260772
0.0595647193585338,0.0873689011842292
0.0607101947308133,0.0887161537854761
0.0618556701030928,0.0894029455614465
0.0630011454753723,0.0903258100695588
0.0641466208476518,0.090790063169953
0.0652920962199313,0.0913518204340958
0.0664375715922108,0.091852100551036
0.0675830469644903,0.092044970681315
0.0687285223367698,0.0926139550936498
0.0698739977090493,0.0931562812940782
0.0710194730813287,0.0934639354630107
0.0721649484536082,0.0939516098344006
0.0733104238258877,0.0943485949812881
0.0744558991981672,0.0948044965755999
0.0756013745704467,0.0952474010929194
0.0767468499427262,0.0956496776682937
0.0778923253150057,0.0963999514482385
0.0790378006872852,0.0970746552970003
0.0801832760595647,0.0975365344764745
0.0813287514318442,0.0981784209112133
0.0824742268041237,0.0995122324670443
0.0836197021764032,0.0998177769388469
0.0847651775486827,0.100616811129953
0.0859106529209622,0.101555580180973
0.0870561282932417,0.102322615310111
0.0882016036655212,0.102924603863869
0.0893470790378007,0.103727923300113
0.0904925544100802,0.104144991038661
0.0916380297823597,0.10504001801812
0.0927835051546392,0.105928922827281
0.0939289805269187,0.106903560334108
0.0950744558991982,0.107673109262952
0.0962199312714777,0.108596308464444
0.0973654066437572,0.11004827425561
0.0985108820160367,0.110764795069824
0.0996563573883162,0.111660091020831
0.100801832760596,0.112529441824833
0.101947308132875,0.113665048506497
0.103092783505155,0.114989768981733
0.104238258877434,0.115860393627933
0.105383734249714,0.1166071064196
0.106529209621993,0.11809510513899
0.107674684994273,0.119380032428544
0.108820160366552,0.120625245453605
0.109965635738832,0.122059862249576
0.111111111111111,0.12302604922355
0.112256586483391,0.12406471817706
0.11340206185567,0.125392129351222
0.11454753722795,0.126816259066361
0.115693012600229,0.128027428906268
0.116838487972509,0.128919625148092
0.117983963344788,0.129635964176379
0.119129438717068,0.131118937197805
0.120274914089347,0.131768021745515
0.121420389461627,0.134047478514953
0.122565864833906,0.135423089931141
0.123711340206186,0.136977319855663
0.124856815578465,0.137617239800135
0.126002290950745,0.138867245675687
0.127147766323024,0.139807984336998
0.128293241695304,0.140871151871751
0.129438717067583,0.141223720000396
0.130584192439863,0.14196269712443
0.131729667812142,0.142592187693826
0.132875143184422,0.143031239281819
0.134020618556701,0.144237978659734
0.135166093928981,0.14496989925233
0.13631156930126,0.145410568798025
0.13745704467354,0.146018484214828
0.138602520045819,0.146297947984912
0.139747995418099,0.146943386675252
0.140893470790378,0.147312983826698
0.142038946162657,0.147697133222761
0.143184421534937,0.148238948629453
0.144329896907216,0.148620573603586
0.145475372279496,0.149138567474527
0.146620847651775,0.149337805769161
0.147766323024055,0.14963154427402
0.148911798396334,0.15014391252685
0.150057273768614,0.150729055768634
0.151202749140893,0.151060748008181
0.152348224513173,0.151686898107287
0.153493699885452,0.15203272386998
0.154639175257732,0.152492012136341
0.155784650630011,0.153095437763029
0.156930126002291,0.153652839537695
0.15807560137457,0.154014766390492
0.15922107674685,0.154772560917758
0.160366552119129,0.155082534591823
0.161512027491409,0.155653276181657
0.162657502863688,0.155825642117857
0.163802978235968,0.156254589313789
0.164948453608247,0.156561371630532
0.166093928980527,0.157020893973195
0.167239404352806,0.157452946499165
0.168384879725086,0.157790732210603
0.169530355097365,0.158067840053895
0.170675830469645,0.158280972367398
0.171821305841924,0.158780461091396
0.172966781214204,0.159309962841664
0.174112256586483,0.159652920751927
0.175257731958763,0.159971366373129
0.176403207331042,0.160330736611716
0.177548682703322,0.160612283572657
0.178694158075601,0.161272462551871
0.179839633447881,0.161703365685474
0.18098510882016,0.162009917
0.18213058419244,0.16228283321232
0.183276059564719,0.162619600714601
0.184421534936999,0.162981961915111
0.185567010309278,0.163209039190267
0.186712485681558,0.163613872794273
0.187857961053837,0.164085853271758
0.189003436426117,0.164410522015101
0.190148911798396,0.164672724246036
0.191294387170676,0.164826799035112
0.192439862542955,0.165064821474933
0.193585337915235,0.165437585497269
0.194730813287514,0.165622012529932
0.195876288659794,0.165946525425055
0.197021764032073,0.166188661633652
0.198167239404353,0.16634361996266
0.199312714776632,0.166518484384028
0.200458190148912,0.166684341167569
0.201603665521191,0.16687871609576
0.202749140893471,0.16710037285475
0.20389461626575,0.167478311829367
0.20504009163803,0.16774872702699
0.206185567010309,0.168048419099982
0.207331042382589,0.168288968504418
0.208476517754868,0.168536621223336
0.209621993127148,0.168838334510179
0.210767468499427,0.169072183578556
0.211912943871707,0.169195150629698
0.213058419243986,0.169483557110356
0.214203894616266,0.169839589233286
0.215349369988545,0.170285366860686
0.216494845360825,0.17057057971671
0.217640320733104,0.170884291411368
0.218785796105384,0.171133830537389
0.219931271477663,0.171366257318655
0.221076746849943,0.171810128537717
0.222222222222222,0.1721719576316
0.223367697594502,0.172580987054779
0.224513172966781,0.172937702029608
0.225658648339061,0.173342545821555
0.22680412371134,0.173796883601858
0.22794959908362,0.174087007082417
0.229095074455899,0.174798322128703
0.230240549828179,0.17500809290234
0.231386025200458,0.17540080012728
0.232531500572738,0.175867885871601
0.233676975945017,0.176365758356414
0.234822451317297,0.176800962934692
0.235967926689576,0.177090458164717
0.237113402061856,0.177479559482188
0.238258877434135,0.177903012937691
0.239404352806415,0.178232817265244
0.240549828178694,0.178571851651801
0.241695303550974,0.178720587864513
0.242840778923253,0.179184443952638
0.243986254295533,0.179447182959553
0.245131729667812,0.179847704482136
0.246277205040092,0.180178290314769
0.247422680412371,0.180542813924965
0.248568155784651,0.180960829546905
0.24971363115693,0.181455450952731
0.25085910652921,0.181794265502446
0.252004581901489,0.182241655414413
0.253150057273769,0.182511505244615
0.254295532646048,0.182925539089906
0.255441008018328,0.183212054617256
0.256586483390607,0.183592188539553
0.257731958762887,0.183880092850608
0.258877434135166,0.184228891238659
0.260022909507446,0.184542915271988
0.261168384879725,0.18482287454734
0.262313860252005,0.185240888770097
0.263459335624284,0.185569750290962
0.264604810996564,0.185881866157686
0.265750286368843,0.186272867058293
0.266895761741123,0.186835004373285
0.268041237113402,0.187307454676199
0.269186712485682,0.187809902143336
0.270332187857961,0.188130008097954
0.271477663230241,0.188641596367482
0.27262313860252,0.188984248991009
0.2737686139748,0.189339168417732
0.274914089347079,0.189678243056389
0.276059564719359,0.190045041870646
0.277205040091638,0.190303344295385
0.278350515463918,0.190694899732902
0.279495990836197,0.191453600853043
0.280641466208477,0.191818901714135
0.281786941580756,0.192225336650615
0.282932416953036,0.192669374903869
0.284077892325315,0.192908344933761
0.285223367697594,0.193174413742086
0.286368843069874,0.193913780018147
0.287514318442153,0.194155405732247
0.288659793814433,0.194632364495286
0.289805269186713,0.195153818413312
0.290950744558992,0.195620519892425
0.292096219931271,0.195964481798787
0.293241695303551,0.196265824758955
0.29438717067583,0.196452644224847
0.29553264604811,0.196937853647354
0.296678121420389,0.197568294138395
0.297823596792669,0.197919803150379
0.298969072164948,0.198248063716086
0.300114547537228,0.19852619988296
0.301260022909507,0.198770242508317
0.302405498281787,0.199523913704564
0.303550973654066,0.199926050620387
0.304696449026346,0.200380708860784
0.305841924398625,0.200872371309774
0.306987399770905,0.201680909237135
0.308132875143184,0.202039806964869
0.309278350515464,0.202547937504013
0.310423825887743,0.202994391786396
0.311569301260023,0.203644956270822
0.312714776632302,0.204236460888406
0.313860252004582,0.204933086522977
0.315005727376861,0.20535302113911
0.316151202749141,0.205882840898157
0.31729667812142,0.206287176151188
0.3184421534937,0.206815908589716
0.319587628865979,0.207386572951974
0.320733104238259,0.20771146640421
0.321878579610538,0.208349051816706
0.323024054982818,0.208552079827975
0.324169530355097,0.209045332031807
0.325315005727377,0.209738514546439
0.326460481099656,0.210129059862628
0.327605956471936,0.210851227879409
0.328751431844215,0.211359981728697
0.329896907216495,0.212008177133486
0.331042382588774,0.212335106380544
0.332187857961054,0.212877787790928
0.333333333333333,0.213368103853971
0.334478808705613,0.213642233393923
0.335624284077892,0.214059401686557
0.336769759450172,0.214640053930556
0.337915234822451,0.215052490152684
0.339060710194731,0.215512054012015
0.34020618556701,0.215817413514229
0.34135166093929,0.216222153775966
0.342497136311569,0.216711740201529
0.343642611683849,0.217506701053331
0.344788087056128,0.217956291490253
0.345933562428408,0.218558920425353
0.347079037800687,0.219169387767819
0.348224513172967,0.21968454331428
0.349369988545246,0.219970786928885
0.350515463917526,0.22050537235373
0.351660939289805,0.221067563690851
0.352806414662085,0.221524931388388
0.353951890034364,0.221950452169814
0.355097365406644,0.222633543654255
0.356242840778923,0.223041396393784
0.357388316151203,0.223531444606005
0.358533791523482,0.224002376214798
0.359679266895762,0.224290371490919
0.360824742268041,0.224605481616289
0.361970217640321,0.224977897534402
0.3631156930126,0.22559151808876
0.36426116838488,0.226101278727642
0.365406643757159,0.226577329912684
0.366552119129439,0.226977665351436
0.367697594501718,0.227131465818723
0.368843069873998,0.227458787975957
0.369988545246277,0.228038331598195
0.371134020618557,0.228380078057254
0.372279495990836,0.228692419743355
0.373424971363116,0.229130039006489
0.374570446735395,0.229547122532744
0.375715922107675,0.229919544519919
0.376861397479954,0.230319135272264
0.378006872852234,0.230546429955193
0.379152348224513,0.230886576729608
0.380297823596793,0.231076208890603
0.381443298969072,0.231298974966955
0.382588774341352,0.231617804679362
0.383734249713631,0.23196422976476
0.384879725085911,0.232335260407633
0.38602520045819,0.232574918080577
0.38717067583047,0.232778238401973
0.388316151202749,0.233092461016574
0.389461626575029,0.233441485898051
0.390607101947308,0.233787343090769
0.391752577319588,0.234039155151275
0.392898052691867,0.234344214800658
0.394043528064147,0.234647589485581
0.395189003436426,0.234892813197239
0.396334478808706,0.235184735630513
0.397479954180985,0.235374120073974
0.398625429553265,0.2356170863799
0.399770904925544,0.236090750942812
0.400916380297824,0.236375288243091
0.402061855670103,0.236779709983636
0.403207331042383,0.237205461792138
0.404352806414662,0.237717281409207
0.405498281786942,0.238082898710462
0.406643757159221,0.238326367732446
0.407789232531501,0.238750181552812
0.40893470790378,0.239344983238539
0.41008018327606,0.239744438125229
0.411225658648339,0.240115081584821
0.412371134020619,0.240320140973197
0.413516609392898,0.240631127166055
0.414662084765178,0.241080136058036
0.415807560137457,0.241393788186253
0.416953035509737,0.241862359600048
0.418098510882016,0.242100340843664
0.419243986254296,0.242332445121051
0.420389461626575,0.242571459209325
0.421534936998855,0.242891771159848
0.422680412371134,0.243261921070514
0.423825887743414,0.243639209838847
0.424971363115693,0.243923518693076
0.426116838487972,0.244199956453114
0.427262313860252,0.244418513398747
0.428407789232531,0.244681894929729
0.429553264604811,0.244936680949492
0.430698739977091,0.245250637984992
0.43184421534937,0.245584652287363
0.43298969072165,0.245913638628838
0.434135166093929,0.246185216601433
0.435280641466208,0.246376541950593
0.436426116838488,0.246547796262793
0.437571592210767,0.246829827766146
0.438717067583047,0.247041170922567
0.439862542955326,0.247438145157897
0.441008018327606,0.24778447559316
0.442153493699885,0.248053317736268
0.443298969072165,0.248382111616032
0.444444444444444,0.248667900056445
0.445589919816724,0.248893861816194
0.446735395189003,0.249141103268447
0.447880870561283,0.24930468099085
0.449026345933562,0.249693871711743
0.450171821305842,0.250177168359363
0.451317296678121,0.250554689204096
0.452462772050401,0.25072846843798
0.45360824742268,0.25118488455339
0.45475372279496,0.25148949952826
0.455899198167239,0.251984730148629
0.457044673539519,0.252188953936302
0.458190148911798,0.252482389360648
0.459335624284078,0.252818090247292
0.460481099656357,0.252957803587597
0.461626575028637,0.253351603698696
0.462772050400916,0.253637556966734
0.463917525773196,0.254055874252365
0.465063001145475,0.254405855146124
0.466208476517755,0.254783704759431
0.467353951890034,0.255033356217821
0.468499427262314,0.255214345607961
0.469644902634593,0.255477035649202
0.470790378006873,0.255636985583489
0.471935853379152,0.255872662699067
0.473081328751432,0.256311336363123
0.474226804123711,0.256575899041135
0.475372279495991,0.257048227393807
0.47651775486827,0.257426745158974
0.47766323024055,0.2579349478701
0.478808705612829,0.258190843330717
0.479954180985109,0.258481361424657
0.481099656357388,0.259080801709814
0.482245131729668,0.259386121002762
0.483390607101947,0.259683318962678
0.484536082474227,0.259896609098646
0.485681557846506,0.260181910533928
0.486827033218786,0.260667833824835
0.487972508591065,0.261073758343184
0.489117983963345,0.261365170224201
0.490263459335624,0.261669390752755
0.491408934707904,0.261864353805226
0.492554410080183,0.262183512810393
0.493699885452463,0.262709862181953
0.494845360824742,0.263021499611706
0.495990836197022,0.263307077778165
0.497136311569301,0.263556422613643
0.498281786941581,0.263870869409945
0.49942726231386,0.26432038577618
0.50057273768614,0.264616656300048
0.501718213058419,0.264988520348488
0.502863688430699,0.265253893046826
0.504009163802978,0.265582430539131
0.505154639175258,0.265867671212944
0.506300114547537,0.266133376262208
0.507445589919817,0.266357247328673
0.508591065292096,0.266779888775115
0.509736540664376,0.267074182636882
0.510882016036655,0.267242780706371
0.512027491408935,0.267448625734191
0.513172966781214,0.267756081870714
0.514318442153494,0.267938965742048
0.515463917525773,0.268273180850211
0.516609392898053,0.26855654059754
0.517754868270332,0.268881294068781
0.518900343642612,0.269204494601723
0.520045819014891,0.269469171397018
0.521191294387171,0.269633968428642
0.52233676975945,0.269896271769943
0.52348224513173,0.270131823515107
0.524627720504009,0.270511298932631
0.525773195876289,0.270831533795637
0.526918671248568,0.271246762240347
0.528064146620848,0.271501396118699
0.529209621993127,0.271903613733343
0.530355097365407,0.27227689379008
0.531500572737686,0.272691352171746
0.532646048109966,0.273235061332361
0.533791523482245,0.273470815058185
0.534936998854525,0.273727626278819
0.536082474226804,0.274151418785041
0.537227949599084,0.274506322679443
0.538373424971363,0.274674170986085
0.539518900343643,0.275098316417082
0.540664375715922,0.275316978570952
0.541809851088202,0.275688742675253
0.542955326460481,0.276123141022166
0.544100801832761,0.276389554901193
0.54524627720504,0.276818574146195
0.54639175257732,0.277342623717653
0.547537227949599,0.277843214695138
0.548682703321879,0.278158911730779
0.549828178694158,0.278395641883629
0.550973654066438,0.278743007505294
0.552119129438717,0.279306652966886
0.553264604810997,0.279712885326515
0.554410080183276,0.280109094321912
0.555555555555556,0.280684634386676
0.556701030927835,0.280950494907377
0.557846506300115,0.281289008761019
0.558991981672394,0.281775982263593
0.560137457044674,0.282203159606531
0.561282932416953,0.28244654868674
0.562428407789233,0.282906250572044
0.563573883161512,0.283216435808798
0.564719358533792,0.283343206291283
0.565864833906071,0.283777885385208
0.56701030927835,0.284184676764759
0.56815578465063,0.284693000043079
0.569301260022909,0.284907533291681
0.570446735395189,0.285234505701447
0.571592210767468,0.285620339400494
0.572737686139748,0.28625373991501
0.573883161512027,0.286539790567652
0.575028636884307,0.287094058600341
0.576174112256586,0.287335088732181
0.577319587628866,0.287679356925444
0.578465063001146,0.287841989668216
0.579610538373425,0.288245660233021
0.580756013745705,0.288539842635396
0.581901489117984,0.288949138316966
0.583046964490263,0.28943058431727
0.584192439862543,0.289722295086851
0.585337915234822,0.289985932414336
0.586483390607102,0.290395108643131
0.587628865979381,0.2907692859304
0.588774341351661,0.291145541001336
0.58991981672394,0.291751341092319
0.59106529209622,0.291995655897196
0.592210767468499,0.292371286484902
0.593356242840779,0.292723728863031
0.594501718213058,0.293057293076768
0.595647193585338,0.293763538305193
0.596792668957617,0.294105084405287
0.597938144329897,0.294439403186105
0.599083619702176,0.295026107650097
0.600229095074456,0.295482757638853
0.601374570446735,0.295973634916485
0.602520045819015,0.296557699356384
0.603665521191294,0.297088458823318
0.604810996563574,0.297755971889866
0.605956471935853,0.298010422478391
0.607101947308133,0.298524829552842
0.608247422680412,0.298811968968162
0.609392898052692,0.299134898482564
0.610538373424971,0.299341002301007
0.611683848797251,0.299624432274791
0.61282932416953,0.300096304459686
0.61397479954181,0.300712419547888
0.615120274914089,0.301006440022705
0.616265750286369,0.301456783696358
0.617411225658648,0.301816966700339
0.618556701030928,0.302412879477565
0.619702176403207,0.302813568753077
0.620847651775487,0.303278464858914
0.621993127147766,0.303669144274018
0.623138602520046,0.304496370125199
0.624284077892325,0.305168133831631
0.625429553264605,0.305591865743775
0.626575028636884,0.305780590808181
0.627720504009164,0.306256424896807
0.628865979381443,0.306729290734754
0.630011454753723,0.3071599956755
0.631156930126002,0.30755907026862
0.632302405498282,0.307951838551055
0.633447880870561,0.308657827129094
0.634593356242841,0.30927484485587
0.63573883161512,0.3095836467843
0.6368843069874,0.31007472289888
0.638029782359679,0.310362859089968
0.639175257731959,0.310984604434077
0.640320733104238,0.311506000424482
0.641466208476518,0.311929616129919
0.642611683848797,0.312469454316521
0.643757159221077,0.312878900633896
0.644902634593356,0.313455838210418
0.646048109965636,0.313997370573462
0.647193585337915,0.315143905296183
0.648339060710195,0.315737759968731
0.649484536082474,0.316214258133912
0.650630011454754,0.316835592155827
0.651775486827033,0.317456614014054
0.652920962199313,0.318150638428952
0.654066437571592,0.318705046143649
0.655211912943872,0.319346851300587
0.656357388316151,0.320019249068722
0.657502863688431,0.320766882072618
0.65864833906071,0.321436566043198
0.65979381443299,0.321818236661395
0.660939289805269,0.322247626380383
0.662084765177549,0.322894701676166
0.663230240549828,0.323665464123704
0.664375715922108,0.324465926095376
0.665521191294387,0.325343592310089
0.666666666666667,0.325936953483492
0.667812142038946,0.326831377389077
0.668957617411226,0.327462720563574
0.670103092783505,0.328228509071644
0.671248568155785,0.329428669865181
0.672394043528064,0.329968566796838
0.673539518900344,0.330997079808092
0.674684994272623,0.332016733041909
0.675830469644903,0.333358731197658
0.676975945017182,0.33483441528569
0.678121420389462,0.336277954877967
0.679266895761741,0.336751123840548
0.680412371134021,0.338363595699809
0.6815578465063,0.339308618644519
0.68270332187858,0.340092852774084
0.683848797250859,0.341249671205039
0.684994272623139,0.341888771359085
0.686139747995418,0.342978414354435
0.687285223367698,0.343589617046959
0.688430698739977,0.344423174490611
0.689576174112257,0.345352642352113
0.690721649484536,0.346620334645997
0.691867124856816,0.347324119179217
0.693012600229095,0.347784911073817
0.694158075601375,0.348894516945165
0.695303550973654,0.349583021868174
0.696449026345934,0.35032079854572
0.697594501718213,0.351305403172369
0.698739977090493,0.351925767096484
0.699885452462772,0.352806700273031
0.701030927835051,0.353883921444532
0.702176403207331,0.354882029076797
0.703321878579611,0.355810914465815
0.70446735395189,0.356948708827484
0.70561282932417,0.358235028333931
0.706758304696449,0.359131351784173
0.707903780068729,0.360388382374333
0.709049255441008,0.361595546775229
0.710194730813288,0.362979895870402
0.711340206185567,0.365177123750731
0.712485681557847,0.365857146638859
0.713631156930126,0.366908574124594
0.714776632302406,0.367752355231709
0.715922107674685,0.368726546983788
0.717067583046964,0.369693734777383
0.718213058419244,0.370586206648137
0.719358533791523,0.371849840824941
0.720504009163803,0.372849781946766
0.721649484536082,0.373765096866922
0.722794959908362,0.375414878251512
0.723940435280641,0.376727165303393
0.725085910652921,0.377654099839143
0.7262313860252,0.378490348210268
0.72737686139748,0.379281116540698
0.728522336769759,0.380241210263647
0.729667812142039,0.381186415394716
0.730813287514318,0.381777082703252
0.731958762886598,0.382824204949452
0.733104238258877,0.384000416177775
0.734249713631157,0.385213375881745
0.735395189003436,0.386083122272754
0.736540664375716,0.387036837410047
0.737686139747995,0.388132924601717
0.738831615120275,0.388727565937169
0.739977090492554,0.389873551485334
0.741122565864834,0.390733987394128
0.742268041237113,0.391861366169377
0.743413516609393,0.392669505371512
0.744558991981672,0.394108154671394
0.745704467353952,0.395074983528357
0.746849942726231,0.39652894579734
0.747995418098511,0.397870080215072
0.74914089347079,0.398458466222113
0.75028636884307,0.399658275060058
0.751431844215349,0.401121294487064
0.752577319587629,0.402008376481131
0.753722794959908,0.403349685129131
0.754868270332188,0.404515670352119
0.756013745704467,0.405486154795788
0.757159221076747,0.406759019675245
0.758304696449026,0.408206404122572
0.759450171821306,0.409041516470333
0.760595647193585,0.409737356650788
0.761741122565865,0.411481628432082
0.762886597938144,0.412881887779726
0.764032073310424,0.414076081182961
0.765177548682703,0.41467744228449
0.766323024054983,0.416457449192849
0.767468499427262,0.417373246805789
0.768613974799542,0.418750095534495
0.769759450171821,0.420496722949858
0.770904925544101,0.422280131461441
0.77205040091638,0.423504452816157
0.77319587628866,0.424668083986194
0.774341351660939,0.425383560523762
0.775486827033219,0.426749620490947
0.776632302405498,0.428265186230651
0.777777777777778,0.429042284269842
0.778923253150057,0.430227108963444
0.780068728522337,0.431193358948969
0.781214203894616,0.432517268495265
0.782359679266896,0.433553746507685
0.783505154639175,0.434839154979669
0.784650630011455,0.435467243100475
0.785796105383734,0.436963638361608
0.786941580756014,0.437841571283677
0.788087056128293,0.439233249031004
0.789232531500573,0.440395830270958
0.790378006872852,0.441634381459531
0.791523482245132,0.442587727324377
0.792668957617411,0.444059089166047
0.793814432989691,0.44566049185271
0.79495990836197,0.447837486647425
0.79610538373425,0.44954322882962
0.797250859106529,0.450393536056336
0.798396334478809,0.451327282820977
0.799541809851088,0.452182089226517
0.800687285223368,0.453478402179093
0.801832760595647,0.454636804933947
0.802978235967927,0.455716627726364
0.804123711340206,0.457166700240625
0.805269186712486,0.458800970238626
0.806414662084765,0.459973186494976
0.807560137457045,0.460751774902009
0.808705612829324,0.461649640259338
0.809851088201604,0.463191701114798
0.810996563573883,0.464867295727859
0.812142038946163,0.465997334033973
0.813287514318442,0.466887493792202
0.814432989690722,0.46903392397169
0.815578465063001,0.470234698584491
0.816723940435281,0.472404552091131
0.81786941580756,0.473393874208279
0.81901489117984,0.474522851397056
0.820160366552119,0.477190592114064
0.821305841924399,0.478777883225859
0.822451317296678,0.480747770685123
0.823596792668958,0.481798529596076
0.824742268041237,0.483529496400282
0.825887743413517,0.485908567663531
0.827033218785796,0.487476886959665
0.828178694158076,0.488753184749222
0.829324169530355,0.491200151764605
0.830469644902635,0.493055767937229
0.831615120274914,0.495197909507785
0.832760595647194,0.498398881037075
0.833906071019473,0.501533324944988
0.835051546391753,0.504270547681148
0.836197021764032,0.506955837183208
0.837342497136312,0.508874225231082
0.838487972508591,0.511238025391102
0.839633447880871,0.514278304634739
0.84077892325315,0.516757239635129
0.84192439862543,0.519444464887804
0.843069873997709,0.521061113007463
0.844215349369989,0.523837560218452
0.845360824742268,0.527706815493158
0.846506300114548,0.530287827837731
0.847651775486827,0.53408712330002
0.848797250859107,0.537646172038817
0.849942726231386,0.540035182533417
0.851088201603665,0.542418910568322
0.852233676975945,0.544922947730111
0.853379152348224,0.547624651001673
0.854524627720504,0.550999820959464
0.855670103092783,0.554646617413033
0.856815578465063,0.557504595654202
0.857961053837342,0.561694407113799
0.859106529209622,0.564590069760471
0.860252004581902,0.567609359436658
0.861397479954181,0.572357185641434
0.862542955326461,0.575481881254239
0.86368843069874,0.57826221490107
0.86483390607102,0.585213730286313
0.865979381443299,0.587786810895725
0.867124856815578,0.590332046555212
0.868270332187858,0.594119487159462
0.869415807560137,0.596750378697054
0.870561282932417,0.599477449247947
0.871706758304696,0.602123002311288
0.872852233676976,0.605806197776256
0.873997709049255,0.609629034675555
0.875143184421535,0.614516758929755
0.876288659793814,0.617086541011771
0.877434135166094,0.620423411117736
0.878579610538373,0.6246227886718
0.879725085910653,0.627274249735647
0.880870561282932,0.628643069780064
0.882016036655212,0.6336848211479
0.883161512027491,0.641094907904551
0.884306987399771,0.645784176867507
0.88545246277205,0.651153790926047
0.88659793814433,0.656975003178422
0.887743413516609,0.661135249058924
0.888888888888889,0.664839033829228
0.890034364261168,0.670668292623421
0.891179839633448,0.674889592494275
0.892325315005727,0.680049248029793
0.893470790378007,0.682026694569919
0.894616265750286,0.689916761735536
0.895761741122566,0.695618180606076
0.896907216494845,0.699675753475328
0.898052691867125,0.70501860643399
0.899198167239404,0.711361809876
0.900343642611684,0.716756050855918
0.901489117983963,0.720796528852355
0.902634593356243,0.727048703361359
0.903780068728522,0.732423408479245
0.904925544100802,0.737997956928642
0.906071019473081,0.741965776400135
0.907216494845361,0.747351904316206
0.90836197021764,0.75461941301383
0.90950744558992,0.759771696988444
0.910652920962199,0.763451856504103
0.911798396334479,0.769616154067258
0.912943871706758,0.778650884788548
0.914089347079038,0.787458699098054
0.915234822451317,0.793986370672852
0.916380297823597,0.806368684268644
0.917525773195876,0.81463903335581
0.918671248568156,0.823187917316997
0.919816723940435,0.829555042214968
0.920962199312715,0.837524349694276
0.922107674684994,0.84390533465608
0.923253150057274,0.853594949906252
0.924398625429553,0.857483282079516
0.925544100801833,0.864194557289835
0.926689576174112,0.874070850880199
0.927835051546392,0.882900608898621
0.928980526918671,0.890507708624989
0.930126002290951,0.898229111057372
0.93127147766323,0.905569600420854
0.93241695303551,0.909931342023244
0.933562428407789,0.91773915338865
0.934707903780069,0.925749986759796
0.935853379152348,0.932460521467748
0.936998854524628,0.947185781291101
0.938144329896907,0.954758979652136
0.939289805269187,0.963798231619013
0.940435280641466,0.972164318105719
0.941580756013746,0.981058596002172
0.942726231386025,0.988714466794461
0.943871706758305,0.996631208099983
0.945017182130584,1.00608363193978
0.946162657502864,1.01048724183221
0.947308132875143,1.01653656907195
0.948453608247423,1.02718576555956
0.949599083619702,1.04402246460987
0.950744558991982,1.05520351765255
0.951890034364261,1.06891176138467
0.953035509736541,1.0769329944637
0.95418098510882,1.0885622936247
0.9553264604811,1.09696158833107
0.956471935853379,1.10865001512229
0.957617411225659,1.13314389957233
0.958762886597938,1.21481155860384
0.959908361970218,1.32327106380058
0.961053837342497,1.47951143683904
0.962199312714777,1.9438043785506
0.963344788087056,9.41684675177963
0.964490263459336,9.48767950068363
0.965635738831615,9.54906367777227
0.966781214203895,9.60804721324002
0.967926689576174,9.64670466314048
0.969072164948454,9.72058543522436
0.970217640320733,9.73917582071877
0.971363115693013,9.76929272607443
0.972508591065292,9.79028665204319
0.973654066437572,9.81115340782675
0.974799541809851,9.8523507581949
0.975945017182131,9.86626877869067
0.97709049255441,9.88110919440839
0.97823596792669,9.90909014035945
0.979381443298969,9.93860534377188
0.980526918671249,9.95632883391589
0.981672394043528,9.98697852500625
0.982817869415808,10.0188219138516
0.983963344788087,10.064666248126
0.985108820160367,10.0930811189537
0.986254295532646,10.1162158181472
0.987399770904926,10.1349808658147
0.988545246277205,10.1769202984098
0.989690721649485,10.2062295227472
0.990836197021764,10.2598597015247
0.991981672394044,10.3801369251979
0.993127147766323,10.4982405007795
0.994272623138603,10.6330460556867
0.995418098510882,10.8091188218255
0.996563573883162,11.0246606650619
0.997709049255441,11.1832748389407
0.998854524627721,11.3568420867924
1,12.2526757206863

